Surface matching for image-derived geometries with a projection-based separation of rigid body modes

The large diffeomorphic deformation metric mapping (LDDMM) framework offers numerous techniques for analyzing shapes and images. Surface matching computes a non-rigid, smooth, and invertible mapping that registers one surface to another. The computed deformation may contain rigid body motion, which frequently does not represent meaningful shape differences but is due to external factors like imaging modalities, such as the object's positioning during image acquisition. We present a simple extension to the LDDMM framework's surface matching that uniquely decomposes the computed deformation into rigid body modes (RBM) and RBM-free motion by introducing a suitable projection. This enables a focused analysis of each component individually and additionally helps to preserve the surface discretization quality. Three sets of examples illustrate our approach. A small-scale example demonstrates the proposed method's effects, followed by an example using a single pair of heart geometries, and finally an example involving a cohort of 98 heart shapes.

==> data_hearts_projectionbased.csv <==
,target_pe_x_1,target_pe_y_1,target_pe_z_1,target_lv_x_1,target_lv_y_1,target_lv_z_1,target_rv_x_1,target_rv_y_1,target_rv_z_1,source_pe_x_1,source_pe_y_1,source_pe_z_1,source_lv_x_1,source_lv_y_1,source_lv_z_1,source_rv_x_1,source_rv_y_1,source_rv_z_1,target_pe_x_2,target_pe_y_2,target_pe_z_2,target_lv_x_2,target_lv_y_2,target_lv_z_2,target_rv_x_2,target_rv_y_2,target_rv_z_2,source_pe_x_2,source_pe_y_2,source_pe_z_2,source_lv_x_2,source_lv_y_2,source_lv_z_2,source_rv_x_2,source_rv_y_2,source_rv_z_2,target_pe_x_3,target_pe_y_3,target_pe_z_3,target_lv_x_3,target_lv_y_3,target_lv_z_3,target_rv_x_3,target_rv_y_3,target_rv_z_3,source_pe_x_3,source_pe_y_3,source_pe_z_3,source_lv_x_3,source_lv_y_3,source_lv_z_3,source_rv_x_3,source_rv_y_3,source_rv_z_3
0,-28.79833221435547,-7.413260459899902,-45.59587097167969,-24.668777465820312,5.288715839385986,-45.59587097167969,2.2183094024658203,-25.696535110473636,-45.59587097167969,-28.42323112487793,-9.989009857177734,-45.59587097167969,-23.177343368530277,8.361030578613281,-45.59587097167969,1.6730619668960571,-25.563825607299805,-45.59587097167969,-45.86564254760742,-6.165857315063477,-17.008445739746094,18.3092098236084,-15.630796432495115,-17.008445739746094,6.511998653411865,-30.395299911499023,-17.008445739746094,-42.157676696777344,-19.663183212280277,-17.008445739746094,2.844391107559204,-21.93581771850586,-17.008445739746094,4.35565185546875,-30.96880149841309,-17.008445739746094,-55.67376327514648,-13.474297523498535,11.5789794921875,16.32740592956543,-9.7770414352417,11.5789794921875,8.069457054138184,-25.547399520874023,11.5789794921875,-51.20905303955078,-25.022926330566406,11.5789794921875,5.138245105743408,-16.457725524902344,11.5789794921875,0.2253146767616272,-30.354907989501957,11.5789794921875
1,-28.3744122108978,-9.384240691638972,-45.59587097167968,-24.47478833293996,3.284161372836816,-45.59587097167967,4.2087732207648205,-25.47174141457145,-45.59587097167968,-29.831890232749046,-2.9343066259199966,-45.595870971679695,-22.87123613129091,1.1425630119532888,-45.59587097167967,-5.731701296959791,-26.10359514312171,-45.595870971679695,-46.31313336910317,-4.209547718200348,-17.00844573974608,19.899257302818956,-14.417776865126932,-17.008445739746097,4.557697983254579,-30.82072933920612,-17.0084457397461,-44.54823931995442,-13.01882826497738,-17.008445739746094,-4.13905030575526,-22.90897556224533,-17.0084457397461,-2.721670004224648,-31.48479671660147,-17.008445739746094,-56.23624603724871,-11.55478316260243,11.5789794921875,17.792100333240512,-8.399136916546887,11.578979492187504,8.295014398209414,-25.371612509812653,11.5789794921875,-53.917465290831686,-18.52473008953087,11.578979492187496,-1.3139827863718234,-19.55218284592645,11.578979492187498,-6.645037971472656,-31.840319191835597,11.578979492187504
2,-27.907818285364517,-11.345589922812657,-45.59587097167968,-24.223618593343765,1.2829195866419734,-45.59587097167968,6.197770522065887,-25.169959827925872,-45.59587097167968,-30.71004220328655,4.205262033927325,-45.59587097167969,-20.809526700336903,-5.798041027570751,-45.59587097167969,-12.794045016315971,-28.61629125851904,-45.59587097167972,-46.7625612827339,-2.253679923987776,-17.008445739746122,21.43863151791744,-13.1393432377472,-17.008445739746097,2.5680510046046896,-31.02411708212453,-17.008445739746094,-46.7521359627509,-6.310226355131202,-17.008445739746094,-11.17929497493613,-22.944885121955945,-17.008445739746094,-9.80826299906622,-31.61338078521166,-17.008445739746094,-56.769759680931536,-9.626722854290142,11.5789794921875,19.168153411753757,-6.935074902024303,11.578979492187496,6.102953844359567,-26.49840940015864,11.578979492187502,-56.52031254297864,-11.983767548654455,11.5789794921875,-7.922040576027224,-22.308453160281584,11.5789794921875,-13.638985174436684,-32.37978020294596,11.578979492187498
3,-27.4001855085808,-13.296664923451264,-45.595870971679695,-23.84783838341852,-0.6959928643861065,-45.59587097167967,8.169765335020758,-24.81009105478049,-45.59587097167969,-30.9984266731373,11.393155716970377,-45.59587097167968,-16.862935387778343,-11.846439198416958,-45.59587097167968,-12.379225542029312,-35.521202113887306,-45.59587097167969,-47.22141090035807,-0.2998728036794847,-17.008445739746087,22.95462054653485,-11.833548154471046,-17.008445739746094,0.5730049900814959,-31.22222416651782,-17.00844573974609,-48.520001344673126,0.5270678218749868,-17.008445739746097,-18.1234285995694,-21.690003352525725,-17.0084457397461,-16.830633644200482,-30.590774525765298,-17.008445739746094,-57.32140962382071,-7.70379055072548,11.5789794921875,20.51696600284143,-5.443872055813128,11.578979492187491,3.308354300705144,-27.92111015463984,11.5789794921875,-58.79417775683656,-5.323264666084048,11.5789794921875,-14.78391785503189,-24.36957992244109,11.578979492187504,-20.65980787014345,-32.23706210631414,11.578979492187498
4,-26.86026423060407,-15.239062805606713,-45.59587097167969,-23.31248187245173,-2.6391775457201185,-45.59587097167969,10.08962888493644,-24.238378279064143,-45.59587097167969,-30.450289529747334,18.562408811311787,-45.59587097167968,-11.303711797584974,-16.43677106456806,-45.595870971679695,-6.554181909780116,-40.054147554622446,-45.595870971679695,-47.547554774530845,1.6803830025752011,-17.008445739746087,24.438440110105837,-10.491147538908637,-17.008445739746094,-1.4224508704274186,-31.321786768849048,-17.008445739746094,-49.74994032583356,7.482757451442551,-17.00844573974609,-24.653160820336907,-18.992944286301665,-17.008445739746104,-23.9046450730058,-29.79118735100914,-17.008445739746097,-57.86297761555777,-5.778512047955942,11.578979492187496,21.89136079188648,-3.976698120406583,11.578979492187498,1.367025664305071,-28.79895108830777,11.578979492187498,-60.601549195896204,1.4777752188656472,11.5789794921875,-21.908147659626096,-25.00909738179921,11.578979492187525,-27.66937659465713,-31.70937828212493,11.578979492187502
5,-26.309640894095605,-17.17846019855909,-45.5958709716797,-22.63843244090956,-4.54238546741318,-45.595870971679695,11.9864101748113,-23.567852102302545,-45.5958709716797,-28.473770208063712,25.47347908952859,-45.59587097167967,-4.642110687448013,-19.197493546934812,-45.5958709716797,0.8176621684398351,-41.15047285055447,-45.59587097167969,-47.88692270571913,3.658730498621842,-17.008445739746065,25.877725043587343,-9.10103707453493,-17.00844573974609,-3.425715577689369,-31.26417381472628,-17.008445739746094,-50.3657662838201,14.514590639659222,-17.008445739746094,-30.19537933680415,-14.579710685165884,-17.008445739746104,-30.827357555064214,-30.667686519221498,-17.008445739746094,-58.3593882968766,-3.840844627860522,11.578979492187482,23.193017409494907,-2.443429140601633,11.5789794921875,-0.5069578143125681,-29.406242208625176,11.5789794921875,-61.6795434449448,8.43695904265994,11.5789794921875,-28.844795986965227,-23.329286902384016,11.57897949218753,-34.65004424715426,-31.45871864894387,11.5789794921875
6,-25.73765626190224,-19.11169962956133,-45.59587097167969,-21.760927907456,-6.351004664697809,-45.59587097167967,13.876970538763342,-22.8869585778955,-45.595870971679695,-24.73392569563954,31.613591883432672,-45.59587097167968,2.516188519067268,-19.92122014848872,-45.59587097167968,7.928530107255973,-39.03115534754979,-45.59587097167967,-48.20201166855688,5.640284723508186,-17.008445739746094,27.258679926463365,-7.653484047118221,-17.00844573974609,-5.425300098160642,-31.187163299750008,-17.008445739746097,-50.11777704242908,21.56312206418829,-17.00844573974609,-34.81043643909497,-9.254376609877356,-17.008445739746094,-31.084412742780263,-37.37177864352996,-17.008445739746097,-58.8440328383164,-1.8994534243547867,11.578979492187496,24.490649631936776,-0.908204613030517,11.5789794921875,-2.4896653728624414,-29.972350382317195,11.578979492187498,-61.814140052300864,15.475219577453633,11.578979492187498,-35.09273923136087,-19.86597419155804,11.578979492187498,-39.88473142535349,-35.81799317267134,11.578979492187504
7,-25.09353350612442,-21.02149368726474,-45.59587097167969,-20.62126510764109,-8.015465795382791,-45.59587097167969,15.740439247861875,-22.548911245987,-45.59587097167968,-19.538785651419783,36.56681653363891,-45.595870971679695,9.555663351811043,-18.41115611704626,-45.59587097167968,14.190058163038437,-35.0558008542011,-45.595870971679695,-48.45712068148524,7.631490095774511,-17.008445739746126,28.58949853670552,-6.159638024373233,-17.008445739746094,-7.414184818236063,-30.99694160550385,-17.008445739746094,-48.891236748899686,28.50620822923293,-17.008445739746097,-38.43446685583867,-3.1999053552078736,-17.008445739746097,-27.72675998430368,-43.63710694706051,-17.008445739746097,-59.23794932132876,0.0617485369550564,11.578979492187486,25.732169159206563,0.6715973964355559,11.578979492187502,-4.42905105290988,-30.564078183632613,11.578979492187502,-60.89065901896699,22.450023313088057,11.578979492187498,-40.704433518413374,-15.468093392875758,11.5789794921875,-40.025120816213104,-42.77214468352086,11.5789794921875
8,-24.389014532968844,-22.91085125046539,-45.59587097167967,-19.355367872843978,-9.59671074119634,-45.595870971679695,17.77067966369209,-23.06506795104049,-45.59587097167969,-13.262886949352126,39.99761256245819,-45.59587097167969,15.87912299217313,-14.919819678127856,-45.59587097167968,19.45170781144203,-29.83375365287641,-45.59587097167968,-48.67294927952039,9.627373258758592,-17.00844573974612,29.91720464475526,-4.662105585241983,-17.00844573974609,-9.394511827152495,-30.70512223966678,-17.008445739746094,-46.76556456712124,35.232844948551026,-17.008445739746097,-40.90701169778337,3.423051889914756,-17.008445739746094,-23.33462754741208,-49.20193634522674,-17.00844573974609,-59.59168666203671,2.0310107771393087,11.57897949218749,26.954392160816838,2.267920052812945,11.578979492187502,-6.3659250299142345,-31.04977424795914,11.578979492187502,-58.85213476988243,29.179869730372975,11.5789794921875,-45.44422829948324,-10.120713736541235,11.578979492187491,-37.338238812165805,-49.27044506441933,11.578979492187504
9,-23.667818300052957,-24.79478471621585,-45.59587097167968,-17.976773565660334,-11.062740777697949,-45.59587097167969,19.80938546226261,-22.798571830221803,-45.59587097167968,-6.358000092943587,41.96327598059538,-45.595870971679695,21.068212972286872,-9.84806277433744,-45.595870971679695,23.101849372888072,-24.0026374365942,-45.59587097167968,-48.82619750420984,11.628300402016384,-17.008445739746097,31.164483544653898,-3.098771395625429,-17.0084457397461,-11.375049232722017,-30.403250103384245,-17.008445739746094,-43.42628197679616,41.45542534765202,-17.008445739746094,-42.21751973273224,10.366512692431458,-17.008445739746094,-18.022531934678906,-53.88494503835337,-17.008445739746097,-59.89575041612046,4.007690338256598,11.578979492187504,28.212451070205805,3.835918944655573,11.5789794921875,-8.359999630871458,-31.308515833084336,11.578979492187504,-55.877135005874926,35.552056803120315,11.578979492187502,-48.914076139286585,-3.8619974242109647,11.578979492187496,-33.195882959182924,-54.91279361795668,11.5789794921875
10,-22.919578209128677,-26.66721247198269,-45.595870971679695,-16.410716553296314,-12.329603767745134,-45.5958709716797,21.59817922598435,-22.792875010132903,-45.59587097167971,0.8161139800736361,42.38273311061301,-45.59587097167969,24.46158220527795,-3.45865863061218,-45.595870971679695,16.088300015968137,-21.88374535257043,-45.59587097167969,-48.92592957482049,13.633290340087449,-17.00844573974608,32.29849601145648,-1.4495265896730296,-17.008445739746094,-13.34372867021593,-30.046756094727407,-17.008445739746087,-39.006733799829874,46.95622886916964,-17.008445739746097,-42.41773831575889,17.44782483861957,-17.008445739746097,-11.348500825900553,-56.227594385750585,-17.008445739746094,-60.13182690563514,5.994049670561589,11.578979492187502,29.391605633377747,5.462376947247613,11.578979492187498,-10.363287690309154,-31.46369690924216,11.578979492187502,-52.18210569479528,41.54016234191515,11.578979492187498,-51.40465097561077,2.8387555806121947,11.578979492187496,-28.12984475633475,-59.77989286404053,11.578979492187502
11,-22.10065590998597,-28.5089297912988,-45.595870971679695,-14.77549060655271,-13.510690705902432,-45.5958709716797,22.66504958511768,-24.73309620707363,-45.595870971679695,7.902606587223427,41.31744205601133,-45.59587097167969,26.038715915933643,3.5039108176228995,-45.59587097167968,8.997441278166406,-24.41176781279444,-45.595870971679695,-48.98390866176364,15.6399163338118,-17.008445739746087,33.36985118533054,0.2413885737578024,-17.008445739746094,-15.300880961430131,-29.629042899543464,-17.008445739746094,-33.62169957144849,51.51602433281338,-17.008445739746094,-41.406187873612566,24.45758859369046,-17.008445739746097,-4.265263336352296,-56.52099120849179,-17.008445739746094,-60.32800091662623,7.985204544851655,11.5789794921875,30.535665693903784,7.117196788626627,11.578979492187496,-12.367931954401518,-31.610947268366218,11.5789794921875,-47.84568960739281,47.08452431895807,11.578979492187502,-52.49505770400525,9.922688523776726,11.578979492187498,-22.3611426767652,-63.791934589527706,11.5789794921875
12,-21.19677796856428,-30.312753475471464,-45.59587097167969,-13.134611094330625,-14.678249828499276,-45.5958709716797,22.41960705876707,-26.87003835594292,-45.59587097167969,14.748031116185585,39.156264693756896,-45.59587097167968,25.70296505319108,10.68283660746306,-45.59587097167967,1.6730619668960571,-25.563825607299805,-45.59587097167969,-48.97751847933959,17.646489641677736,-17.008445739746094,34.40551334906195,1.951589964738476,-17.008445739746094,-17.257922298166413,-29.21010888419471,-17.008445739746094,-27.5784281581678,55.16968093799375,-17.008445739746097,-38.75877840393108,31.010457569314088,-17.00844573974609,2.716970471461348,-55.38012459549539,-17.008445739746097,-60.476382011856,9.97978115809693,11.578979492187502,31.59017135468575,8.826615018656666,11.578979492187502,-14.37615428756376,-31.72438370946286,11.5789794921875,-42.921444413544,52.11810325135456,11.578979492187504,-52.75129140688051,17.068626852714967,11.578979492187504,-16.028321945186477,-66.74080244120773,11.5789794921875
13,-20.307861200723327,-32.12600833374418,-45.5958709716797,-11.47848040323951,-15.82509024777676,-45.595870971679695,21.262296062697217,-28.51783174352465,-45.59587097167969,21.109843082283746,35.79396909955398,-45.59587097167966,22.667697156878152,17.25033092819407,-45.595870971679695,,,,-48.918830818501,19.65388711338084,-17.00844573974609,35.395430831157256,3.692360270183967,-17.008445739746094,-19.221425400816724,-28.823100646281556,-17.008445739746097,-21.017733293182985,57.78091954163105,-17.008445739746094,-34.90976674866841,36.90615183673311,-17.008445739746097,9.395837393376706,-53.02298017425402,-17.008445739746097,-60.556147893305386,11.97883831427055,11.578979492187502,32.56896446203537,10.583763795128398,11.578979492187502,-16.385099756927442,-31.719059385364996,11.5789794921875,-37.45845947051207,56.556872019277485,11.578979492187502,-51.83889161305474,24.17432915649149,11.578979492187502,-9.041848657147415,-66.73263616951175,11.578979492187496
14,-19.249825954073746,-33.834877300784186,-45.595870971679695,-9.686766876513264,-16.753450497284053,-45.595870971679744,20.141486175635475,-30.181089617626828,-45.59587097167969,26.588455761956304,31.168986196674087,-45.59587097167971,18.00702015130573,22.7726712112367,-45.59587097167969,,,,-48.80221063267614,21.658430150939523,-17.008445739746094,36.166598625369005,5.531910604238692,-17.008445739746094,-21.18699574330997,-28.45004752154371,-17.008445739746097,-14.13865556921531,59.34111226935023,-17.008445739746094,-29.82985456366408,41.82991617452316,-17.008445739746094,15.505628346536358,-49.429772893992414,-17.008445739746097,-60.576663958865375,13.979586496095846,11.578979492187498,33.5231985720279,12.35207639718874,11.578979492187504,-18.393035178086127,-31.62063084499736,11.578979492187498,-31.497151047553523,60.296039743255605,11.5789794921875,-49.75211121016931,31.013358231881508,11.5789794921875,-2.2949030124120675,-64.81282280306328,11.578979492187498
15,-18.070286805766777,-35.47821058871114,-45.59587097167968,-7.831389451676107,-17.547648438449475,-45.59587097167972,18.865313741418333,-31.726701626384333,-45.595870971679695,30.91362816810053,25.45027821710567,-45.59587097167971,12.483279927330406,27.406236268915976,-45.59587097167968,,,,-48.56834899890003,23.65037792693317,-17.008445739746094,36.71668935502628,7.460383873619904,-17.008445739746094,-23.153113090167157,-28.074149071992785,-17.008445739746094,-7.095358865033167,59.79142407489848,-17.008445739746094,-23.71210907623268,45.34724139833636,-17.008445739746094,21.071915277300647,-45.02918220476238,-17.008445739746165,-60.4828222450647,15.977468465939117,11.578979492187496,34.37887127533278,14.17018678111034,11.578979492187504,-20.40220342893719,-31.56416873367209,11.5789794921875,-25.123502140816846,63.29007363796117,11.578979492187504,-46.31016571457685,37.295814846697525,11.5789794921875,4.247493023669147,-62.24666019561516,11.578979492187496
16,-16.817762743285424,-37.0537920330695,-45.59587097167968,-5.926960421833948,-18.2009930838157,-45.59587097167968,17.571919008565544,-33.26793176198148,-45.59587097167968,33.85202699195704,18.894702368667527,-45.59587097167968,6.051157599417641,30.688554095132872,-45.59587097167968,,,,-48.23718277633474,25.63070696075966,-17.008445739746097,37.30339333998725,9.372913316735843,-17.008445739746094,-25.125954380469743,-27.733692735238225,-17.008445739746094,-0.0531680541677959,59.42414753617183,-17.008445739746094,-17.252561997266778,48.136878186310085,-17.00844573974609,26.27738047803935,-40.21156092197665,-17.008445739746097,-60.327862730457824,17.972386729991513,11.578979492187496,35.13020215453432,16.03709969782936,11.5789794921875,-22.409416659249192,-31.433131190156868,11.578979492187504,-18.447291015488485,65.5197906324461,11.5789794921875,-41.6976142256268,42.77079760012252,11.578979492187504,10.52349183817648,-59.07295645598066,11.578979492187496
17,-15.34927410614811,-38.42553417330139,-45.59587097167969,-3.9885570269559287,-18.755387151828177,-45.59587097167967,16.072068735111564,-34.602925087539646,-45.595870971679695,35.49497231418812,11.890137366089856,-45.59587097167969,-0.9455167058572428,32.17255455001252,-45.59587097167971,,,,-47.860735371312174,27.60235245879428,-17.008445739746097,37.745427097318334,11.318596221928294,-17.008445739746094,-27.13164201591735,-27.69120678036919,-17.008445739746094,6.913090903335295,58.26940384949454,-17.00844573974609,-10.33146082269707,49.57437820045106,-17.008445739746097,31.128804319432035,-35.03695846858721,-17.008445739746094,-60.12506126039402,19.962342099928037,11.5789794921875,35.711451180048655,17.958754540022948,11.5789794921875,-24.416145571255715,-31.387388032015764,11.5789794921875,-11.541791855012368,66.90089984619563,11.578979492187502,-36.314480877196566,47.47678058866437,11.5789794921875,16.59457226576395,-55.53347221916432,11.578979492187504
18,-13.859642976684862,-39.799044471148086,-45.59587097167969,-2.024135508718509,-19.21331949148452,-45.59587097167969,14.586125212539704,-35.95218726846002,-45.59587097167969,36.009122370716256,4.719063583525966,-45.59587097167969,-8.061103908610482,31.2079486201144,-45.59587097167968,,,,-47.38884308411013,29.55143925424316,-17.00844573974609,38.01130625000826,13.304665202830575,-17.00844573974609,-28.598447906015465,-28.72705235530816,-17.00844573974609,13.678337281675518,56.24136301701012,-17.008445739746094,-3.272942343558701,50.017242275282925,-17.00844573974609,35.34377875474891,-29.33184185969592,-17.00844573974609,-59.86540760470757,21.945336665369958,11.578979492187502,36.09677635942524,19.93386522942339,11.5789794921875,-26.429640698711346,-31.36438780554015,11.578979492187498,-4.505021993585904,67.17045510695209,11.578979492187498,-30.31658403916256,51.37024635459979,11.5789794921875,22.166839152015427,-51.255641652778834,11.5789794921875
19,-12.360969245419955,-41.13673023138781,-45.59587097167968,-0.013535889000189,-19.299894713009763,-45.59587097167969,13.008549963283595,-37.19098811903592,-45.59587097167969,35.35320590741136,-2.43990289114294,-45.59587097167969,-14.278313014662809,27.531318422827567,-45.595870971679695,,,,-46.82391690898748,31.47828508069826,-17.00844573974609,38.17302619511752,15.303222682576894,-17.008445739746094,-29.415380408649803,-30.700271683996107,-17.008445739746097,20.18638507806713,53.50151708345599,-17.008445739746094,3.7575304333261057,49.25147367276303,-17.008445739746097,38.86683436494483,-23.19194091966037,-17.008445739746087,-59.57801244843387,23.92570632973338,11.578979492187504,36.5151258533694,21.9011038997542,11.578979492187502,-28.441654827839358,-31.207362702886652,11.578979492187498,2.496666188798382,66.55206873014482,11.578979492187509,-23.87345640236551,54.495361075148026,11.578979492187504,27.262554804967245,-46.41436709245557,11.578979492187502
20,-10.600606630794248,-42.11430019698448,-45.59587097167968,2.0111114535912824,-19.40556226406973,-45.595870971679695,11.284669395961666,-38.2135611464719,-45.59587097167969,33.964842002056415,-9.499584647980816,-45.59587097167968,-19.08127294661481,22.14056302552853,-45.5958709716797,,,,-46.181869030544725,33.38079147287063,-17.008445739746097,38.10843331808345,17.294646337656175,-17.00844573974609,-30.51036583554296,-32.37983574747591,-17.008445739746097,26.382991613519504,50.114138541719264,-17.008445739746094,10.57029353298178,47.38643455660405,-17.008445739746094,41.231139644927694,-16.608633787392034,-17.008445739746097,-59.23888344336553,25.89636964758965,11.578979492187502,36.75826484532121,23.894009017059847,11.578979492187504,-30.423866947159983,-31.3283413372216,11.578979492187502,9.366514725661233,65.01738365209461,11.5789794921875,-17.018805432982973,56.59630920796511,11.5789794921875,32.044212795971376,-41.26325623424469,11.578979492187498
21,-8.829874082027079,-43.10852151457842,-45.59587097167968,3.998983162955611,-19.27209826567188,-45.59587097167968,9.472989716979589,-39.08728151939269,-45.59587097167968,31.70091637376754,-16.3282005752524,-45.59587097167969,-22.093581838153085,15.54060718340022,-45.59587097167968,,,,-45.35128985197835,35.20275607515133,-17.008445739746094,37.87039086215372,19.282953616173177,-17.008445739746087,-30.752572989991712,-34.24837512352122,-17.008445739746097,32.16651694655379,46.05920077769712,-17.008445739746087,16.95929184853947,44.37110164862247,-17.008445739746094,39.89688379345956,-10.087423452546751,-17.008445739746087,-58.7487740053419,27.83499102532404,11.578979492187525,36.75146347105694,25.90696609317456,11.578979492187502,-32.37660570800152,-31.83159700831181,11.578979492187504,16.01395055895503,62.700488266164975,11.578979492187496,-9.923232690833288,57.6183513248313,11.5789794921875,36.55674947833638,-35.87300368947522,11.578979492187502
22,-7.011736809174732,-43.9283490154746,-45.5958709716797,5.947347709225318,-18.745853994478928,-45.595870971679695,7.637625657045312,-39.9138489925922,-45.59587097167968,28.7545753362858,-22.89210611978505,-45.595870971679695,-23.177343368530277,8.361030578613281,-45.59587097167969,,,,-44.42704526661741,36.98689185989415,-17.008445739746094,37.68486815654608,21.28232634777057,-17.008445739746097,-30.255130574564568,-36.220778982206426,-17.008445739746094,37.33623638088734,41.25572962025659,-17.008445739746097,22.78319002992652,40.3530160890804,-17.008445739746097,34.105710870285094,-13.002375795175215,-17.008445739746094,-58.17363105588328,29.753752433947035,11.578979492187518,36.546697151774936,27.9069316251911,11.578979492187498,-34.286107855700955,-32.52130388945981,11.578979492187498,22.35683044246543,59.6593629321013,11.578979492187491,-2.773765073832942,57.63035188148595,11.578979492187502,40.86639152503175,-30.319631677821025,11.578979492187504
23,-5.050857884894286,-44.40343320452987,-45.595870971679695,7.904577953978056,-18.213026831800818,-45.59587097167967,5.68820531755271,-40.38731637261708,-45.595870971679695,24.937104711283187,-28.99172392213871,-45.59587097167969,,,,,,,-43.50384286076438,38.768571425559145,-17.008445739746097,37.16794032723805,23.212084605608936,-17.008445739746094,-29.5790814837469,-38.09415279062918,-17.008445739746094,41.76593546794276,35.76952006281774,-17.008445739746094,27.9436549661456,35.50919501039596,-17.008445739746097,28.903608292016365,-17.91553435620561,-17.008445739746097,-57.50073393847257,31.63722079614134,11.578979492187512,36.1981143587136,29.88510901601754,11.578979492187502,-35.76384009351904,-33.8008414375374,11.578979492187496,28.41413210685221,56.08095932211703,11.578979492187475,4.274151335235528,56.443183258948046,11.5789794921875,44.846565072298255,-24.527605283155378,11.578979492187498
24,-3.090553673836937,-44.941660991754254,-45.595870971679695,9.716187482413256,-17.330372326196454,-45.59587097167971,3.7371810803411383,-40.9324058602721,-45.59587097167968,20.456378339654734,-34.613987194898705,-45.595870971679695,,,,,,,-42.41549987615752,40.45804464991416,-17.008445739746094,36.48228300738039,25.093560331963364,-17.008445739746097,-28.788976975762868,-39.92783176993667,-17.008445739746097,45.22494533054769,29.61318223200897,-17.008445739746104,32.28010855556528,29.931066831718955,-17.00844573974606,23.65786276364273,-22.704921677585883,-17.008445739746094,-56.71809578294653,33.47892270247732,11.57897949218751,35.84434177096166,31.86864465377671,11.578979492187504,-37.08525995115616,-35.36461450557148,11.5789794921875,34.02143645475479,51.82301540312467,11.578979492187502,11.10477693406068,54.35390501243589,11.578979492187498,48.10444212788675,-18.313719707618056,11.5789794921875
25,-1.0829095964315942,-45.038845105969,-45.5958709716797,11.503148308873708,-16.39665198116124,-45.5958709716797,1.7827965952755451,-41.338348557106926,-45.59587097167968,15.081068729428882,-39.3855610920394,-45.595870971679695,,,,,,,-41.302057083091945,42.12689335273076,-17.008445739746094,35.692554346961906,26.933063127547705,-17.0084457397461,-27.742959558064907,-41.63024740207708,-17.00844573974609,47.71643238822404,23.008078357647488,-17.008445739746097,35.2987865272751,23.52550586132699,-17.00844573974608,17.90450097385222,-26.864850187361505,-17.008445739746087,-55.87130945979187,35.291601597468095,11.5789794921875,35.263679257565144,33.779119875958365,11.5789794921875,-38.41766950072322,-36.8467004962882,11.5789794921875,39.17982996969143,47.039626135057205,11.578979492187502,17.453571241342566,51.027096428913616,11.578979492187502,50.02292995056882,-11.556738408691444,11.5789794921875
26,0.9393090133549468,-45.03690548300487,-45.5958709716797,13.22220618915569,-15.355216326467616,-45.5958709716797,-0.2180876889491513,-41.21472500947563,-45.59587097167969,8.747792781942804,-42.76052206581285,-45.59587097167968,,,,,,,-40.08601116940442,43.718938681714064,-17.008445739746094,34.797731190337764,28.723025093676757,-17.00844573974609,-26.64528049352144,-43.309359607557326,-17.008445739746094,49.385741782956565,16.150748840523697,-17.008445739746097,36.99795906619556,16.68701564010802,-17.008445739746104,11.240681771021364,-29.258712373624352,-17.00844573974608,-54.97868290275501,37.08162669401894,11.578979492187498,34.36516379566518,35.584870175678915,11.578979492187504,-38.83002506469094,-38.83275877291556,11.578979492187496,43.932719016737465,41.84651737483278,11.5789794921875,23.13852164843181,46.68789714813634,11.578979492187496,51.031252711984095,-4.6246793638563295,11.578979492187498
27,2.943330292209968,-44.90283212114673,-45.59587097167967,14.846308652992333,-14.16026012849212,-45.59587097167968,-2.209214200369433,-40.94344643544151,-45.59587097167969,1.829599995585756,-44.69631114269312,-45.59587097167968,,,,,,,-38.79858574515531,45.26012380924468,-17.008445739746094,33.77401004976641,30.440283922555523,-17.008445739746094,-25.51111199821884,-44.95451428541116,-17.00844573974609,50.27268765895761,9.146878764981048,-17.00844573974609,36.77389265190784,9.648449155380678,-17.00844573974609,4.35565185546875,-30.96880149841309,-17.008445739746094,-54.06439120300372,38.8614721330313,11.578979492187502,33.40741888041124,37.3645330760632,11.5789794921875,-38.814840849559495,-40.86792575396295,11.5789794921875,47.95509179402796,36.06874831354413,11.578979492187498,28.08025683144121,41.51631302899417,11.578979492187504,51.03633010723976,2.3822027271612045,11.5789794921875
28,4.922296638546428,-44.51944528818902,-45.59587097167969,16.411788483126895,-12.889104809100346,-45.595870971679695,-4.209309175536294,-40.769851763618426,-45.59587097167969,-5.321422318684837,-44.34098251717855,-45.59587097167969,,,,,,,-37.50693850463549,46.79717095356084,-17.008445739746087,32.66558951198522,32.108531020208346,-17.0084457397461,-24.206622795359973,-46.476307705478696,-17.008445739746094,50.32882722545788,2.0883110044412807,-17.008445739746094,34.9407012414161,2.811830110825423,-17.00844573974609,,,,-53.04217904208814,40.57877006107371,11.578979492187504,32.34779218236153,39.06596622192357,11.578979492187498,-38.45266708363382,-42.857249273044175,11.578979492187502,51.27614167184843,29.8704123452468,11.5789794921875,31.56530491492004,35.257246122707585,11.578979492187491,47.80838891175772,8.220410705392732,11.578979492187496
29,6.886312809894196,-44.046266111002666,-45.595870971679695,17.89081632187558,-11.52257424307759,-45.595870971679695,-6.087826427581254,-40.13370161576204,-45.59587097167969,-11.706054556118726,-41.14690314678354,-45.595870971679695,,,,,,,-36.06619125260568,48.19518002631949,-17.008445739746097,31.5176347677559,33.75031653296472,-17.00844573974609,-22.81998473547449,-47.91985688222712,-17.008445739746094,49.44493464924876,-4.915019299335071,-17.008445739746094,31.85480459283734,-3.580938127114671,-17.0084457397461,,,,-51.93092697223697,42.24391861172911,11.578979492187502,31.13875825354528,40.6777107677213,11.5789794921875,-37.82359692539132,-44.76426058144818,11.578979492187496,53.89421902814073,23.34408110322792,11.5789794921875,33.74838298214524,28.45183465912169,11.578979492187504,41.02344738483821,6.2315564690309175,11.5789794921875
30,8.806534439222943,-43.4419353486854,-45.59587097167968,19.349479063237805,-10.129166478766912,-45.595870971679695,-7.909091016020355,-39.2354247581967,-45.59587097167968,-16.794314895507775,-36.10389940704706,-45.5958709716797,,,,,,,-34.64825949939848,49.618737346641424,-17.008445739746097,30.245308955495695,35.29057082135525,-17.00844573974609,-21.33722170191192,-49.259679347279295,-17.008445739746094,47.68219789452506,-11.756233635920362,-17.008445739746097,27.536517207977084,-9.17675107239725,-17.008445739746094,,,,-50.82248977656005,43.91012726879172,11.578979492187498,29.93272263665228,42.29266975432074,11.578979492187502,-36.99625922661254,-46.60213052852586,11.5789794921875,55.80333123375932,16.572406159952894,11.578979492187504,34.46510898565493,21.341802607401597,11.578979492187498,37.34784705153263,0.0877790203871819,11.578979492187504
31,10.664796519043978,-42.65890982575205,-45.59587097167967,20.73804522811948,-8.672601382653857,-45.59587097167968,-9.699855707435576,-38.33890996427161,-45.59587097167968,-20.694677182783625,-30.0641807767246,-45.59587097167968,,,,,,,-33.16643598131778,50.965409286096815,-17.008445739746097,28.83217351696407,36.71010528813717,-17.008445739746094,-19.78508812856111,-50.525697062518304,-17.008445739746094,45.09029559206873,-18.3211758667748,-17.008445739746094,22.2872520311819,-13.886869600402775,-17.008445739746097,,,,-49.63875679426208,45.522544792731786,11.5789794921875,28.65865395717617,43.84005338521939,11.578979492187498,-36.03098776735756,-48.369078118379726,11.578979492187504,56.869560854339625,9.619311743567115,11.578979492187496,33.40738424008695,14.221379413601602,11.5789794921875,33.68511782572493,-5.886989422100622,11.5789794921875
32,12.490478822758025,-41.79730344319058,-45.59587097167969,22.010644876464912,-7.103105757076144,-45.59587097167969,-11.237023064441203,-37.08871419403223,-45.59587097167967,-23.89883403562795,-23.62667161938936,-45.59587097167969,,,,,,,-31.56834606166127,52.17983703938898,-17.008445739746097,27.35678305173748,38.06376074959508,-17.008445739746094,-18.188453780137703,-51.73697960181803,-17.008445739746094,42.12737453769794,-24.73112795388277,-17.008445739746094,16.25246333915736,-17.559161200241938,-17.008445739746094,,,,-48.382108924152725,47.079926602404925,11.578979492187502,27.22221650055167,45.25154245170387,11.578979492187498,-34.93600768693684,-50.05254021638441,11.5789794921875,57.01927308729462,2.589701438135717,11.5789794921875,30.909722048287257,7.51530235425782,11.5789794921875,29.479531254062444,-11.511929576232689,11.578979492187496
33,14.256234228049903,-40.82718252035665,-45.5958709716797,23.20006914671122,-5.475515396249612,-45.5958709716797,-12.590309065316884,-35.57261259538547,-45.59587097167967,-26.49452621372118,-16.919606057910276,-45.5958709716797,,,,,,,-29.946202421346143,53.36696178929615,-17.008445739746094,25.812347313584517,39.33434775399751,-17.008445739746094,-16.436423712838614,-52.68501678890115,-17.008445739746087,38.54530586047363,-30.81699278190096,-17.008445739746094,9.72942391216954,-20.30346552997658,-17.008445739746094,,,,-47.06088312523466,48.58157286660581,11.578979492187498,25.758385553594675,46.63903856586834,11.578979492187496,-33.74424873926672,-51.67357139186447,11.578979492187496,56.262035738897055,-4.399306662327798,11.5789794921875,27.29930807341472,1.335496436583181,11.5789794921875,24.55652035219785,-16.526472599093093,11.5789794921875
34,15.935185873553394,-39.710703516696206,-45.59587097167968,24.18866715571237,-3.73278467239368,-45.59587097167969,-13.861785757133893,-34.01250582532838,-45.59587097167967,-28.42323112487793,-9.989009857177734,-45.59587097167969,,,,,,,-28.22120061502072,54.38647787102853,-17.008445739746097,24.188458472282896,40.50379183987927,-17.00844573974609,-14.608651954544356,-53.5170541846221,-17.008445739746094,34.45070157463105,-36.56836148430504,-17.008445739746094,2.844391107559204,-21.93581771850586,-17.008445739746094,,,,-45.68486893776037,50.033454335413445,11.578979492187498,24.2818037818988,47.99908167488024,11.5789794921875,-32.51633445989208,-53.26647152285572,11.5789794921875,54.54967451688647,-11.214146202112891,11.578979492187498,22.568849731190912,-4.051031789095689,11.578979492187502,18.936968625361946,-20.748413682610234,11.578979492187496
35,17.548470386690198,-38.50025602724784,-45.59587097167968,25.01429949571325,-1.8920792072327757,-45.59587097167967,-14.970205274700527,-32.4090747720735,-45.59587097167968,,,,,,,,,,-26.454560516603003,55.34593647506214,-17.008445739746094,22.50279075129935,41.58287344809656,-17.008445739746094,-12.81482294503071,-54.40777949499326,-17.008445739746094,29.798957777915994,-41.88064219320632,-17.008445739746094,,,,,,,-44.308084820442495,51.48499197082429,11.5789794921875,22.698969025280302,49.23814216973969,11.578979492187496,-31.17703657443861,-54.76137726688414,11.57897949218747,51.928241399137896,-17.738053079980844,11.578979492187504,17.2476840263797,-8.84364846815193,11.578979492187498,12.924723140581351,-24.39650701459252,11.578979492187498
36,19.10039431847153,-37.21211557502018,-45.59587097167969,25.779921049252845,-0.0102077134362262,-45.59587097167968,-16.12065861876266,-30.701409922384823,-45.595870971679695,,,,,,,,,,-24.66090900531892,56.237084696285095,-17.008445739746094,20.768163507138585,42.58097528905078,-17.008445739746094,-10.882856035456587,-54.94267544837834,-17.00844573974609,24.66577370217116,-46.72890923600573,-17.008445739746094,,,,,,,-42.92654316312572,52.93151796361775,11.578979492187502,21.082006317417576,50.43936749427545,11.578979492187496,-29.789371194053924,-56.218090045480864,11.57897949218746,48.601298892733645,-23.937524102340355,11.578979492187498,11.354765358931056,-12.921773093259024,11.578979492187498,6.674240664028379,-27.56170228272649,11.5789794921875
37,20.56050715161389,-35.82401489717409,-45.59587097167969,26.042509405057924,1.968322174585689,-45.59587097167969,-16.17746120814927,-28.97475091674057,-45.59587097167968,,,,,,,,,,-22.78700844723072,56.95164301177515,-17.008445739746094,18.99283376283755,43.50393417070553,-17.008445739746094,-8.924303660113031,-55.363866230229256,-17.008445739746087,19.233973437193335,-51.24069058257182,-17.00844573974611,,,,,,,-41.48025339746977,54.31399313656059,11.578979492187502,19.43831346470135,51.59357681168641,11.5789794921875,-28.39065060655244,-57.66216280866784,11.578979492187443,44.66817945163574,-29.773090113097204,11.578979492187498,5.138245105743408,-16.457725524902344,11.5789794921875,0.2253146767616272,-30.354907989501957,11.5789794921875
38,21.912997542945657,-34.32682396322189,-45.5958709716797,26.132365639727507,3.993838148995613,-45.595870971679695,-15.04864174559101,-27.01523815763452,-45.59587097167968,,,,,,,,,,-20.89275039501361,57.62564516392872,-17.008445739746094,17.17687335449038,44.34632352310648,-17.008445739746097,-6.941562951009046,-55.631186505112815,-17.008445739746094,13.314210364404389,-55.08343023933498,-17.0084457397461,,,,,,,-39.97254921183177,55.628926926220814,11.5789794921875,17.69337455222305,52.59005307567792,11.578979492187498,-26.89572906766662,-59.01522440633665,11.57897949218743,40.30257013038628,-35.29543405369323,11.578979492187498,,,,,,
39,23.2645830475304,-32.83063472162011,-45.59587097167969,26.341248405012188,5.998122307917987,-45.59587097167969,-13.872934281705042,-25.719465854566725,-45.59587097167968,,,,,,,,,,-18.97908121081385,58.22343431698256,-17.008445739746094,15.319723884458297,45.0913182410603,-17.008445739746097,-4.940711286972368,-55.69998829530567,-17.008445739746097,6.883728827244904,-57.99093823189392,-17.008445739746087,,,,,,,-38.39810590441581,56.86220828527675,11.57897949218749,15.919490569928849,53.54210221938424,11.578979492187502,-25.33278784972029,-60.275318009747366,11.578979492187491,35.60994176918299,-40.54195717817561,11.5789794921875,,,,,,
40,24.511782301374552,-31.247416460773945,-45.595870971679695,26.33697444746733,8.000058049034237,-45.595870971679695,-11.78564073070848,-25.85540785311216,-45.5958709716797,,,,,,,,,,-17.038363038626443,58.74693475545322,-17.00844573974609,13.43059787503716,45.75085343432596,-17.00844573974609,-2.94492526304898,-55.575545682274665,-17.008445739746094,0.0063415074518654,-59.5394430152656,-17.008445739746094,,,,,,,-36.77366474253312,58.03126982596847,11.578979492187491,14.147445067259389,54.490019641512895,11.578979492187498,-23.635299593315185,-61.34813161292038,11.578979492187502,30.704545512141607,-45.590899430796895,11.578979492187502,,,,,,
41,25.70983810533142,-29.624513951991236,-45.595870971679695,26.063297308030503,10.00311582341378,-45.59587097167969,-9.796758840429415,-25.8003412148964,-45.5958709716797,,,,,,,,,,-15.089310942278312,59.21540464904139,-17.00844573974609,11.53010845806307,46.37713873284952,-17.008445739746094,-0.948578457220135,-55.39294862483624,-17.008445739746097,-7.030794319990696,-59.58885983286249,-17.008445739746097,,,,,,,-35.10870364718152,59.138780818164136,11.578979492187502,12.319544447217352,55.32636178458278,11.5789794921875,-21.89751158493373,-62.36743460814421,11.578979492187496,25.57066055903313,-50.40613001754733,11.5789794921875,,,,,,
42,26.84392547044803,-27.958935614942664,-45.59587097167967,25.68253597304774,11.989756966573225,-45.5958709716797,-7.80020681566911,-25.751904693982933,-45.59587097167966,,,,,,,,,,-13.104374513450496,59.520408786829954,-17.008445739746094,9.616029806907328,46.95941642884649,-17.008445739746094,1.0208463925963265,-55.07640168704833,-17.008445739746094,-13.932751535901536,-58.21424235728927,-17.008445739746097,,,,,,,-33.34775323350452,60.09212008790468,11.5789794921875,10.44302603283676,56.0499556147405,11.578979492187498,-20.097410499999476,-63.248266019914965,11.5789794921875,20.127534206003595,-54.8670528616804,11.5789794921875,,,,,,
43,27.892489895288843,-26.237702057703867,-45.59587097167967,25.07672990721331,13.900791321524029,-45.59587097167969,-5.796579177782967,-25.86473808654597,-45.59587097167966,,,,,,,,,,-11.111781892910898,59.77423732009886,-17.008445739746094,7.687766455749053,47.4943248904057,-17.008445739746094,2.9442606975997525,-54.51924446421273,-17.0084457397461,-20.273707278114383,-55.180872537195526,-17.008445739746094,,,,,,,-31.60930815919197,61.08247309941996,11.578979492187496,8.537328641569596,56.68986524013675,11.5789794921875,-18.19996263570955,-63.90710883068158,11.578979492187504,14.357103357894848,-58.89569613998013,11.578979492187498,,,,,,
44,28.90786916279491,-24.49478332306211,-45.595870971679695,24.27406106488761,15.751843476289668,-45.59587097167967,-3.7923744244492776,-26.013931673943038,-45.59587097167969,,,,,,,,,,-9.111050240195391,59.89836915152304,-17.008445739746094,5.748369408256175,47.98803908865042,-17.008445739746094,4.883078143730938,-54.00343296320247,-17.00844573974609,-25.60432462455945,-50.56320773792655,-17.0084457397461,,,,,,,-29.834121918887806,62.00166762558285,11.5789794921875,6.609623012853339,57.26186412881086,11.578979492187498,-16.255362736825287,-64.44743398322274,11.578979492187502,8.30783025964805,-62.48797592970912,11.578979492187498,,,,,,
45,29.87284430382396,-22.72547462661562,-45.59587097167969,23.53904381857817,17.63503418534211,-45.59587097167968,-1.7846600764066896,-26.019616164155245,-45.59587097167967,,,,,,,,,,-7.103359761941533,59.886662640169845,-17.008445739746097,3.7979290695890633,48.4341698814452,-17.00844573974609,6.739010445645815,-53.252531400790176,-17.008445739746097,-30.075516273406567,-45.10376655221011,-17.008445739746094,,,,,,,-27.957196028283235,62.69674778040826,11.5789794921875,4.6502968996722815,57.708756769825655,11.5789794921875,-14.260215284690906,-64.68025086250118,11.5789794921875,2.0179678615089016,-65.6396500787797,11.5789794921875,,,,,,
46,30.790597575875648,-20.9292555916808,-45.59587097167968,22.58176879335917,19.401907534575045,-45.59587097167967,0.221348655934854,-25.893318658679146,-45.595870971679645,,,,,,,,,,-5.096553452245579,59.842021448000985,-17.008445739746094,1.838698613593683,48.84699834455194,-17.008445739746076,8.599117492584055,-52.511088023845645,-17.00844573974609,-33.82626406551068,-39.12394650654394,-17.008445739746094,,,,,,,-26.08268289109494,63.39946882841052,11.5789794921875,2.6617724665235003,58.01438325599803,11.5789794921875,-12.265952317378902,-64.95514903305322,11.578979492187504,-4.619813909788085,-67.9533114290689,11.578979492187502,,,,,,
47,31.689338275933984,-19.12530836333851,-45.59587097167968,21.43717257359881,21.064164175541787,-45.59587097167968,2.2183094024658203,-25.696535110473636,-45.59587097167969,,,,,,,,,,-3.0939016589431163,59.72513023759447,-17.008445739746097,-0.1284344600734477,49.22509483823084,-17.00844573974605,10.406538661952412,-51.6631664111389,-17.00844573974609,-36.92156360009634,-32.77839441194125,-17.0084457397461,,,,,,,-24.18558118666845,64.02699846436865,11.578979492187502,0.6618885749288892,58.22472657507401,11.578979492187498,-10.269249281677087,-65.10007530059765,11.578979492187502,-11.520362254773218,-69.24739161813666,11.578979492187502,,,,,,
48,32.49339800139387,-17.277383642481762,-45.59587097167969,20.20251981664131,22.656860457932797,-45.5958709716797,,,,,,,,,,,,,-1.0964268386019052,59.52582038259665,-17.008445739746094,-2.107970144187616,49.514612348065015,-17.008445739746072,12.153596918951669,-50.68552713060288,-17.008445739746094,-39.62923971583428,-26.25677270748969,-17.008445739746097,,,,,,,-22.259828334567057,64.57186250550077,11.578979492187496,-1.3441410000668332,58.37493670982704,11.57897949218752,-8.259935744868047,-65.00225967310075,11.5789794921875,-18.47932062246204,-68.38019916603761,11.5789794921875,,,,,,
49,33.273236604776336,-15.4167845645413,-45.595870971679695,18.855545462018604,24.158575525350464,-45.59587097167968,,,,,,,,,,,,,0.8956709973491632,59.28154212313688,-17.008445739746094,-4.102665442925798,49.66610287784832,-17.008445739746097,13.914725006763764,-49.731609356230045,-17.008445739746094,-42.157676696777344,-19.663183212280277,-17.008445739746094,,,,,,,-20.34122901330199,65.14266825404394,11.578979492187498,-3.3543803912160297,58.44486020672359,11.578979492187532,-6.252394907181687,-64.83807365887726,11.5789794921875,-24.9299775121113,-65.5973687888126,11.578979492187504,,,,,,
50,33.989801345491585,-13.534092968130954,-45.59587097167969,17.370443508788853,25.518683985173237,-45.59587097167969,,,,,,,,,,,,,2.880062229353665,58.98188266789041,-17.008445739746094,-6.098730870462568,49.82051333817744,-17.008445739746076,15.61677798921019,-48.67893374058626,-17.008445739746094,,,,,,,,,,-18.400054737202947,65.6169306092024,11.578979492187498,-5.36282182327801,58.37927555774123,11.578979492187509,-4.285301423358889,-64.44744520362018,11.578979492187502,-30.590126135578405,-61.42263128624876,11.5789794921875,,,,,,
51,34.58765251297072,-11.607994987243517,-45.5958709716797,15.74424293575264,26.70254882046287,-45.59587097167969,,,,,,,,,,,,,4.854245502980024,58.61913408856769,-17.008445739746094,-8.095099690825005,49.952693838690266,-17.008445739746083,17.31359564480202,-47.61618457697672,-17.008445739746094,,,,,,,,,,-16.427325368652603,65.95273858562277,11.578979492187504,-7.365581159985266,58.20368684298503,11.578979492187512,-2.318799243301396,-64.00959514335969,11.5789794921875,-35.49912794522886,-56.386554621247456,11.578979492187482,,,,,,
52,35.16809119875492,-9.676322826343302,-45.595870971679695,14.044190182676498,27.793176265531493,-45.59587097167969,,,,,,,,,,,,,6.815697283659356,58.194452015576665,-17.008445739746097,-10.09543502089728,49.95890523055521,-17.008445739746104,18.967984394893406,-46.49317650602962,-17.008445739746094,,,,,,,,,,-14.44860119437076,66.24573650130324,11.5789794921875,-9.365446694428222,58.00029500241022,11.578979492187502,-0.3681559140137243,-63.54092347225156,11.578979492187502,-39.54728011008111,-50.64059382744462,11.578979492187504,,,,,,
53,35.61710029686294,-7.712779147864265,-45.59587097167969,12.31658760568953,28.831359318051717,-45.59587097167968,,,,,,,,,,,,,8.760192050286037,57.69729120663724,-17.008445739746094,-12.094181306464916,49.8259251061399,-17.00844573974612,20.567128892416456,-45.28874209992848,-17.008445739746094,,,,,,,,,,-12.466210554517462,66.51449187573478,11.578979492187502,-11.363240983941935,57.77740592738095,11.5789794921875,1.511974128577081,-62.82133279036994,11.578979492187502,-42.75486879940153,-44.375728664153065,11.578979492187504,,,,,,
54,35.99761670626066,-5.731134117357423,-45.59587097167969,10.439372250353276,29.57595104695708,-45.59587097167968,,,,,,,,,,,,,10.687178127666517,57.13461613855882,-17.00844573974609,-14.082669837053484,49.57411333775931,-17.00844573974611,22.15917516634879,-44.07531897020181,-17.008445739746094,,,,,,,,,,-10.477502528509882,66.73057863988532,11.578979492187504,-13.35386332341846,57.48488326378514,11.578979492187502,3.373618327600592,-62.05966603732888,11.578979492187504,-45.66082649241565,-37.96352524657157,11.578979492187504,,,,,,
55,36.33683158250211,-3.744892641492033,-45.595870971679695,8.577567937550437,30.35113870883759,-45.59587097167969,,,,,,,,,,,,,12.596832909376287,56.517306919132565,-17.00844573974609,-16.04370857256898,49.18392972709704,-17.008445739746083,23.69751863517024,-42.79778103931383,-17.008445739746065,,,,,,,,,,-8.479668403021805,66.83024994926517,11.5789794921875,-15.30875433970111,57.024617991309725,11.578979492187504,5.173030823597748,-61.17536744966512,11.578979492187498,-48.47349835041514,-31.5097583995601,11.5789794921875,,,,,,
56,36.54080118664293,-1.738819798351263,-45.59587097167969,6.64593888402234,30.88821371908649,-45.59587097167967,,,,,,,,,,,,,14.48512226190687,55.83616464831265,-17.008445739746094,-17.96489067374049,48.61404053211341,-17.0084457397461,25.18925377786122,-41.46307483771783,-17.008445739746044,,,,,,,,,,-6.479116808940139,66.82372132097672,11.578979492187498,-17.24223252322906,56.47034403997954,11.5789794921875,6.911484155572369,-60.1668990087452,11.578979492187491,-51.20905303955078,-25.022926330566406,11.5789794921875,,,,,,
57,36.71067056262317,0.2709122331809709,-45.59587097167969,4.663803223899235,31.281958644705743,-45.59587097167967,,,,,,,,,,,,,16.349814567379052,55.092401504154914,-17.008445739746094,-19.90304806427907,48.10812050584153,-17.0084457397461,26.67011466087502,-40.11570525484457,-17.008445739746087,,,,,,,,,,-4.480117661546778,66.74056917219383,11.5789794921875,-19.185960951694558,55.95522239673375,11.578979492187504,8.650492790609581,-59.1531617714355,11.578979492187496,,,,,,,,,
58,36.80060412006898,2.2829311938465664,-45.59587097167972,2.6845996327310697,31.65295435785456,-45.59587097167968,,,,,,,,,,,,,18.18906493824576,54.28901984199656,-17.008445739746104,-21.77886141590505,47.418035038216885,-17.00844573974609,28.059076816753574,-38.673335094782914,-17.008445739746055,,,,,,,,,,-2.4851184932314605,66.59440126726558,11.578979492187498,-21.11312378099606,55.38791404826386,11.578979492187504,10.323081483946664,-58.03923142884479,11.578979492187484,,,,,,,,,
59,36.80998789277935,4.298468227526761,-45.59587097167973,0.6758106079296826,31.873858193131262,-45.59587097167967,,,,,,,,,,,,,19.998330290465493,53.41825381959856,-17.00844573974613,-23.61706256171392,46.61469673485336,-17.008445739746087,29.42206149874439,-37.20778629632865,-17.008445739746076,,,,,,,,,,-0.4957119641082632,66.3830118827509,11.5789794921875,-23.00987904673129,54.72007255471352,11.578979492187502,11.97786833249658,-56.89756693211556,11.57897949218749,,,,,,,,,
60,36.82499297761947,6.316519799753422,-45.59587097167968,-1.3341416488499205,32.001144061853566,-45.59587097167967,,,,,,,,,,,,,21.7728806810285,52.478880730515016,-17.008445739746122,-25.396436800346727,45.69883668543864,-17.00844573974609,30.723531002330844,-35.68862307024773,-17.0084457397461,,,,,,,,,,1.4865356122380895,66.11406502530626,11.5789794921875,-24.88723731985764,53.9964921233188,11.5789794921875,13.60688792920947,-55.72266528023749,11.578979492187502,,,,,,,,,
61,36.60596167553477,8.320145103354816,-45.59587097167973,-3.344000637019761,31.899135945674505,-45.595870971679695,,,,,,,,,,,,,23.46622696212779,51.40652398247522,-17.00844573974608,-27.084960298343997,44.62816789305434,-17.008445739746094,31.976471512501146,-34.127359356148595,-17.008445739746094,,,,,,,,,,3.462211037784701,65.79900187404021,11.5789794921875,-26.731961983493967,53.197757324141776,11.5789794921875,15.188205032351403,-54.48276787791985,11.578979492187504,,,,,,,,,
62,36.28462595788545,10.31110533565156,-45.59587097167971,-5.347844587412347,31.657173363890784,-45.59587097167969,,,,,,,,,,,,,25.091739671229423,50.22515605716415,-17.008445739746108,-28.755788927255416,43.51789642486247,-17.008445739746094,33.20904401821698,-32.55061952806687,-17.00844573974609,,,,,,,,,,5.42900862511059,65.43269593532477,11.578979492187498,-28.5329914806098,52.30536454318526,11.5789794921875,16.762770274321113,-53.23223061315748,11.5789794921875,,,,,,,,,
63,35.88448283226407,12.287091924118918,-45.59587097167968,-7.329381291583143,31.29158463638086,-45.595870971679695,,,,,,,,,,,,,26.736384575603804,49.07613520605007,-17.008445739746097,-30.356900612384337,42.32263363891266,-17.008445739746097,34.38639948587407,-30.93333355160989,-17.0084457397461,,,,,,,,,,7.377742191410388,64.98257085353998,11.578979492187496,-30.3278613706906,51.39961564523075,11.5789794921875,18.32564333807525,-51.96905146142242,11.5789794921875,,,,,,,,,
64,35.40762025550403,14.245973908556548,-45.59587097167969,-9.269497513241085,30.748157538379083,-45.59587097167968,,,,,,,,,,,,,28.322420682081543,47.845582431075066,-17.00844573974608,-31.811744642355883,40.954188200791805,-17.008445739746104,35.53121998404676,-29.29156881198572,-17.00844573974611,,,,,,,,,,9.305983702152648,64.44711306925609,11.5789794921875,-32.11087121158724,50.46967369626977,11.578979492187496,19.85101963894659,-50.65909659049588,11.5789794921875,,,,,,,,,
65,34.868691698070805,16.18849310192261,-45.59587097167968,-11.15298118506793,30.033251789590373,-45.59587097167967,,,,,,,,,,,,,29.89094022401118,46.5915325678272,-17.008445739746087,-33.24516620829477,39.55266562536211,-17.008445739746097,36.68926172144426,-27.65838458463948,-17.008445739746094,,,,,,,,,,11.207451291202837,63.824413493410624,11.578979492187502,-33.859002825691555,49.47803635162992,11.578979492187502,21.368731816267083,-49.34171265184781,11.578979492187498,,,,,,,,,
66,34.25919070794728,18.1112942469022,-45.59587097167969,-12.98134820685678,29.180279955122224,-45.59587097167969,,,,,,,,,,,,,31.406307831080067,45.2766484844533,-17.008445739746094,-34.66144928908274,38.14493213802229,-17.00844573974609,37.67160210947197,-25.91589455833979,-17.0084457397461,,,,,,,,,,13.06502457038714,63.08470478550645,11.5789794921875,-35.5566231927591,48.40151462995445,11.578979492187504,22.83884829445968,-47.971246029819234,11.5789794921875,,,,,,,,,
67,33.55587318270629,20.00189687292254,-45.59587097167969,-14.734951769360986,28.188568368213645,-45.595870971679695,,,,,,,,,,,,,32.87093604717902,43.903507444919406,-17.008445739746087,-35.913215872049655,36.58314189929528,-17.008445739746094,38.65376195176929,-24.17043541207084,-17.008445739746083,,,,,,,,,,14.902177946353202,62.290533673452224,11.5789794921875,-37.20690870782085,47.251113260571536,11.578979492187504,24.315360994172732,-46.60720863150887,11.5789794921875,,,,,,,,,
68,32.728694289999744,21.839229354105125,-45.59587097167969,-16.29302547393538,26.91689567614625,-45.595870971679695,,,,,,,,,,,,,34.31734918699814,42.511042468114105,-17.008445739746087,-37.205792352655415,35.0480239871499,-17.008445739746097,39.61374187511852,-22.414708224535115,-17.008445739746094,,,,,,,,,,16.733229653417943,61.4845871942147,11.578979492187502,-38.73246476549794,45.94669040579166,11.5789794921875,25.80071252694856,-45.25307887661002,11.578979492187498,,,,,,,,,
69,31.79930249703037,23.631542760104363,-45.59587097167967,-17.886802417220707,25.66306082696809,-45.59587097167969,,,,,,,,,,,,,35.70610368157776,41.063042894132025,-17.008445739746094,-38.25569255326532,33.35220118211245,-17.008445739746094,40.428091005213005,-20.590574795025265,-17.008445739746094,,,,,,,,,,18.51338495602872,60.57497532996285,11.5789794921875,-40.16077272679622,44.52846303496085,11.578979492187504,27.25380405079639,-43.86428216964818,11.5789794921875,,,,,,,,,
70,30.771473999705183,25.36877041999248,-45.595870971679695,-19.26104591205423,24.20987398818237,-45.59587097167969,,,,,,,,,,,,,37.02760585995428,39.55219973994209,-17.0084457397461,-39.25218108353654,31.611558203967544,-17.008445739746097,41.161722796527584,-18.751023171633705,-17.008445739746094,,,,,,,,,,20.25821400484081,59.59361248412336,11.5789794921875,-41.55896315701361,43.08633643373503,11.5789794921875,28.688572042234128,-42.45633829984133,11.578979492187498,,,,,,,,,
71,29.59106621192637,27.000726145270487,-45.59587097167969,-20.419733650764535,22.552268167000744,-45.59587097167968,,,,,,,,,,,,,38.29941678573167,37.99886705397665,-17.008445739746094,-40.20317391989235,29.85678417906077,-17.00844573974609,41.87062153699748,-16.878623364374693,-17.008445739746097,,,,,,,,,,21.986333886396785,58.58595427900382,11.578979492187504,-42.862498104673946,41.55692493491191,11.578979492187502,30.117392596108267,-41.04266592257592,11.578979492187498,,,,,,,,,
72,28.30734797054507,28.55702744764469,-45.59587097167969,-21.493444895417696,20.852292495822432,-45.59587097167968,,,,,,,,,,,,,39.52063269962842,36.40606958632548,-17.008445739746094,-40.967147847053184,28.01115911319068,-17.00844573974609,42.40715828061507,-14.987815753253695,-17.00844573974609,,,,,,,,,,23.65521699390205,57.48448384412154,11.5789794921875,-44.10819539168193,39.97797452046112,11.5789794921875,31.53921232442085,-39.62190326947159,11.5789794921875,,,,,,,,,
73,26.986899407644557,30.08037934120559,-45.59587097167969,-22.39973734454833,19.059871548883468,-45.595870971679695,,,,,,,,,,,,,40.69713154986135,34.780433527295415,-17.00844573974609,-41.69577040557288,26.141754964565177,-17.008445739746097,41.25829459606661,-13.4775152183497,-17.00844573974609,,,,,,,,,,25.278729580303256,56.31383732539068,11.578979492187498,-45.29937842230651,38.35895461785893,11.5789794921875,32.952259546196736,-38.19220809202622,11.578979492187498,,,,,,,,,
74,25.589958760893197,31.532353719642597,-45.595870971679695,-23.195279508068225,17.204073147468623,-45.5958709716797,,,,,,,,,,,,,41.84205181440535,33.131836303095184,-17.008445739746094,-42.30269949499493,24.242304098493207,-17.008445739746094,39.50741276237466,-12.042528264760644,-17.008445739746094,,,,,,,,,,26.88274000475192,55.1186697872558,11.578979492187502,-46.42351754497207,36.69280418038284,11.578979492187504,34.32725825876452,-36.72631951283209,11.578979492187498,,,,,,,,,
75,24.132095951559798,32.9263076293511,-45.595870971679695,-23.858658906064097,15.305579384267732,-45.59587097167967,,,,,,,,,,,,,42.95013359158849,31.45898336738547,-17.008445739746097,-42.72300338781508,22.28018144256161,-17.008445739746097,38.66068982647115,-10.264997703712268,-17.008445739746094,,,,,,,,,,28.458277397546148,53.88603340238444,11.5789794921875,-47.50220126485795,34.99564132738087,11.578979492187504,35.67396005971323,-35.23378418165096,11.578979492187504,,,,,,,,,
76,22.637651136897446,34.27914851512797,-45.59587097167969,-24.184093331570796,13.308836877904277,-45.59587097167969,,,,,,,,,,,,,43.93511202555406,29.711463997818434,-17.00844573974612,-43.19225939723727,20.33429587475536,-17.008445739746094,37.2621854863813,-8.90332468214825,-17.008445739746094,,,,,,,,,,30.000795298081677,52.61204649796144,11.578979492187502,-48.53103775840398,33.268990617124814,11.578979492187496,37.0139307287966,-33.73544380566035,11.578979492187502,,,,,,,,,
77,21.040751329442653,35.50914698298414,-45.59587097167968,-24.53439026790564,11.326008221069053,-45.59587097167967,,,,,,,,,,,,,44.89024328512048,27.94451314210657,-17.008445739746104,-43.38670790401213,18.347951730707905,-17.008445739746094,35.80481026477121,-10.25746116082004,-17.008445739746094,,,,,,,,,,31.510956557054232,51.30016713005287,11.578979492187502,-49.46969492475439,31.492077981496628,11.578979492187498,38.33260806755379,-32.21861801192505,11.578979492187504,,,,,,,,,
78,19.374786765142808,36.65024633148733,-45.59587097167968,-24.66699077101685,9.320472962802803,-45.595870971679695,,,,,,,,,,,,,45.80955499723834,26.15995697118049,-17.00844573974613,-43.504605674377714,16.345614016446394,-17.008445739746094,34.320670210745575,-11.611385148683818,-17.008445739746097,,,,,,,,,,32.99224147471253,49.955387596327945,11.5789794921875,-50.34063806366378,29.67884383333596,11.5789794921875,39.6178279223493,-30.6731320839617,11.578979492187496,,,,,,,,,
79,17.686291728155854,37.75357254709014,-45.595870971679695,-24.62843474251149,7.296616570623371,-45.59587097167971,,,,,,,,,,,,,46.65222777260223,24.33611689227933,-17.00844573974612,-43.58904898397016,14.349186282126304,-17.0084457397461,32.8146283398961,-12.932580843990378,-17.008445739746087,,,,,,,,,,34.43798506417206,48.57286169535894,11.5789794921875,-51.157127707489096,27.841869580395915,11.578979492187502,40.868143876813285,-29.099031377917417,11.578979492187496,,,,,,,,,
80,15.951390779440452,38.7877524387895,-45.595870971679695,-24.668777465820312,5.288715839385986,-45.59587097167969,,,,,,,,,,,,,47.39399969005354,22.472569440149044,-17.008445739746094,-43.49811145402195,12.354942240979016,-17.00844573974609,31.365295569712572,-14.31336403281504,-17.008445739746097,,,,,,,,,,35.85105774203306,47.15688005921979,11.578979492187498,-51.80424739995743,25.940992574919797,11.5789794921875,42.085839286502505,-27.499358690477354,11.5789794921875,,,,,,,,,
81,14.150850043323894,39.6963192211982,-45.59587097167969,,,,,,,,,,,,,,,,48.003680164115394,20.56090273297296,-17.00844573974609,-43.31248541212304,10.359083320237987,-17.008445739746094,29.93699234698225,-15.715458712839048,-17.008445739746094,,,,,,,,,,37.25431468963794,45.73077699509329,11.578979492187498,-52.38054908118986,24.01182710258756,11.578979492187502,43.2531237054077,-25.86362480373217,11.578979492187498,,,,,,,,,
82,12.278198674195949,40.44249615203733,-45.59587097167968,,,,,,,,,,,,,,,,48.552041073402975,18.6291062609853,-17.008445739746094,-43.14435535618718,8.362406022508234,-17.008445739746094,28.49236866927121,-17.09945953880976,-17.008445739746087,,,,,,,,,,38.62934272720037,44.27821134385309,11.578979492187498,-52.97015788424896,22.0895450537604,11.578979492187502,44.33235144171661,-24.16792199667513,11.578979492187498,,,,,,,,,
83,10.359264043283565,41.06617937276842,-45.59587097167969,,,,,,,,,,,,,,,,49.04963268057684,16.68570576495927,-17.00844573974609,-42.8243936127415,6.394397222124653,-17.008445739746097,27.030983791345424,-18.46662620302571,-17.00844573974609,,,,,,,,,,39.96652307055914,42.79026221948347,11.5789794921875,-53.41818412635411,20.125860853313338,11.578979492187498,45.36508059941217,-22.441649515069045,11.578979492187498,,,,,,,,,
84,8.404603713727617,41.56186453427328,-45.5958709716797,,,,,,,,,,,,,,,,49.46522665843138,14.72294421550985,-17.00844573974608,-42.31310881204286,4.45884686761109,-17.008445739746094,25.565699184271782,-19.830293264097,-17.008445739746097,,,,,,,,,,41.28957759605269,41.28910176640865,11.578979492187498,-53.78576371284117,18.14561399159512,11.5789794921875,46.3703793696632,-20.70142485691485,11.5789794921875,,,,,,,,,
85,6.421774355161704,41.92653250649815,-45.5958709716797,,,,,,,,,,,,,,,,49.82606766939436,12.747590791307356,-17.008445739746083,-41.74601681255197,2.5329487090298994,-17.008445739746094,24.02560515753312,-21.110737434405777,-17.008445739746083,,,,,,,,,,42.57424554977924,39.75618693309666,11.578979492187496,-54.02292555945135,16.149744032883607,11.578979492187502,47.279490783335966,-18.90918315496568,11.578979492187498,,,,,,,,,
86,4.424197909888242,42.203938966735606,-45.59587097167969,,,,,,,,,,,,,,,,50.04701693280642,10.754996359395944,-17.00844573974609,-41.17970695675584,0.6153530107678179,-17.008445739746097,22.508400369003844,-22.41737084804643,-17.008445739746087,,,,,,,,,,43.81572118034687,38.18739599733933,11.578979492187498,-54.09967236856362,14.141274617224433,11.578979492187498,48.13515410641239,-17.088456184551596,11.578979492187502,,,,,,,,,
87,2.41849776791458,42.39910369753594,-45.59587097167968,,,,,,,,,,,,,,,,50.16192042277963,8.74976469960897,-17.00844573974609,-40.42524698939596,-1.237124751841055,-17.0084457397461,20.920768106683003,-23.62759315299699,-17.008445739746094,,,,,,,,,,45.06419511884446,36.62282927126096,11.5789794921875,-54.07315359501368,12.131378470323488,11.578979492187498,48.97211571384247,-15.260856201663534,11.578979492187504,,,,,,,,,
88,0.4063554035696901,42.51396741362345,-45.59587097167967,,,,,,,,,,,,,,,,50.25323328439572,6.74643765965399,-17.008445739746094,-39.55640788190483,-3.0478048275402823,-17.008445739746097,19.250237027122143,-24.72855145891047,-17.00844573974609,,,,,,,,,,46.266130528267766,35.0248163154976,11.578979492187502,-53.97211305664078,10.12389508670116,11.5789794921875,49.68339436165644,-13.380938655575322,11.578979492187502,,,,,,,,,
89,-1.6103074203425278,42.58689456625083,-45.595870971679695,,,,,,,,,,,,,,,,50.2285813107136,4.740780235947789,-17.00844573974609,-38.65993292387285,-4.839968486705349,-17.008445739746094,17.571485672672964,-25.825126222796648,-17.008445739746094,,,,,,,,,,47.385690279167925,33.36660215123246,11.578979492187502,-53.83035807437486,8.117914385519141,11.578979492187502,50.28961619310385,-11.461179610221237,11.5789794921875,,,,,,,,,
90,-3.612689114384976,42.40715534202917,-45.59587097167969,,,,,,,,,,,,,,,,50.14815216611653,2.7343145012795524,-17.00844573974609,-37.62269944683479,-6.545801994288657,-17.00844573974609,15.789469117844428,-26.733873367068664,-17.008445739746094,,,,,,,,,,48.47898985904921,31.688759541621668,11.578979492187504,-53.66068030907414,6.11416831485534,11.578979492187498,50.84304037797035,-9.527938967096,11.578979492187502,,,,,,,,,
91,-5.6241634263280815,42.18097478572362,-45.59587097167969,,,,,,,,,,,,,,,,50.02013112972959,0.7324015349370767,-17.008445739746094,-36.463353313341145,-8.181271169422335,-17.008445739746094,14.00788076495364,-27.646825816511484,-17.0084457397461,,,,,,,,,,49.49289643460078,29.96539618877813,11.578979492187502,-53.41508062385706,4.118863549330882,11.578979492187498,51.339090324478725,-7.578333100815387,11.578979492187498,,,,,,,,,
92,-7.61077946854789,41.88151854128546,-45.595870971679695,,,,,,,,,,,,,,,,49.808898789380144,-1.2626581845688487,-17.008445739746097,-35.29272983348076,-9.809630556867091,-17.008445739746097,12.20921414393976,-28.51993007162376,-17.008445739746094,,,,,,,,,,50.38866185034698,28.176619422254984,11.578979492187502,-52.95463117971352,2.165100623734706,11.5789794921875,51.743306256554575,-5.608119674471558,11.578979492187498,,,,,,,,,
93,-9.555159328507834,41.32432312715547,-45.59587097167971,,,,,,,,,,,,,,,,49.586907267714444,-3.2580816808867668,-17.008445739746094,-34.044389600880514,-11.369137142138932,-17.008445739746094,10.351331093217109,-29.263909907433952,-17.00844573974609,,,,,,,,,,51.23178329197573,26.36112203683396,11.5789794921875,-52.24498363636418,0.2835588233365159,11.578979492187502,52.00406447748,-3.6161707251108255,11.578979492187502,,,,,,,,,
94,-11.489545009180846,40.74643536528293,-45.595870971679695,,,,,,,,,,,,,,,,49.28109118521891,-5.240495116779012,-17.0084457397461,-32.632257400231055,-12.787820155520262,-17.008445739746094,8.444945778749089,-29.881576199377182,-17.008445739746094,,,,,,,,,,51.99893289619155,24.514051062103604,11.578979492187502,-51.469959130799005,-1.5716710350039047,11.578979492187502,52.11550401689275,-1.6078655772377546,11.5789794921875,,,,,,,,,
95,-13.340776053553729,39.97513451184022,-45.59587097167968,,,,,,,,,,,,,,,,48.87906829461356,-7.207343242617949,-17.0084457397461,-31.144839355746893,-14.127271562232275,-17.00844573974609,6.511998653411865,-30.395299911499023,-17.008445739746094,,,,,,,,,,52.67573372467312,22.631468074330197,11.5789794921875,-50.69757326491258,-3.4255026994472013,11.578979492187504,52.2376419245488,0.3975648448476662,11.5789794921875,,,,,,,,,
96,-15.118865640612723,39.021550767625904,-45.5958709716797,,,,,,,,,,,,,,,,48.42443706600207,-9.161434632196228,-17.008445739746094,-29.630376949592247,-15.43459079382822,-17.008445739746094,,,,,,,,,,,,,53.31288881304228,20.73442126204531,11.578979492187498,-49.946809893896585,-5.2883424080601324,11.578979492187509,52.26331163360049,2.4172303070514176,11.578979492187502,,,,,,,,,
97,-16.921416191056704,38.10600702762201,-45.59587097167969,,,,,,,,,,,,,,,,47.89695444866448,-11.097333061419471,-17.00844573974609,-28.04079823555314,-16.645872246974314,-17.008445739746094,,,,,,,,,,,,,53.88565810157316,18.818168854627107,11.578979492187496,-49.200685230106174,-7.159222960230753,11.578979492187502,52.10280903384448,4.40353406485634,11.578979492187498,,,,,,,,,
98,-18.578459404436344,36.96952011282836,-45.59587097167967,,,,,,,,,,,,,,,,47.31893846807308,-13.01988849866795,-17.00844573974609,-26.37874418939916,-17.76478424403717,-17.008445739746097,,,,,,,,,,,,,54.38435389090533,16.880615515978388,11.578979492187502,-48.01549283385621,-8.7862984975521,11.5789794921875,51.60105132712915,6.313248052070221,11.578979492187496,,,,,,,,,
99,-20.185743473971357,35.73955783952442,-45.59587097167969,,,,,,,,,,,,,,,,46.66347740150483,-14.91620265295893,-17.008445739746094,-24.7278131603846,-18.89293820811216,-17.008445739746094,,,,,,,,,,,,,54.84327386495271,14.932583420540306,11.578979492187502,-46.80251294169568,-10.387825757352656,11.578979492187504,50.98699030250487,8.320423941608533,11.578979492187496,,,,,,,,,
100,-21.74992494048796,34.475374548230086,-45.5958709716797,,,,,,,,,,,,,,,,45.965406726325824,-16.798630474746172,-17.00844573974609,-22.98133050248912,-19.856284659889447,-17.008445739746094,,,,,,,,,,,,,55.22073140862128,12.96883237044938,11.5789794921875,-45.54149386131306,-11.946711255331929,11.578979492187504,49.63180276348649,9.346166373561248,11.578979492187504,,,,,,,,,
101,-23.13715799483068,33.02511127413691,-45.59587097167969,,,,,,,,,,,,,,,,45.24467875299441,-18.670832311087004,-17.00844573974609,-21.176473059558624,-20.727671110967307,-17.00844573974609,,,,,,,,,,,,,55.52523334455342,10.991087847887766,11.5789794921875,-44.19683754344992,-13.440609134730485,11.5789794921875,47.40326277258868,9.384857845750536,11.5789794921875,,,,,,,,,
102,-24.42804525125755,31.467467881171448,-45.59587097167968,,,,,,,,,,,,,,,,44.440268298615216,-20.5083224910747,-17.008445739746097,-19.33757563043184,-21.51093889736769,-17.008445739746087,,,,,,,,,,,,,55.812258040250896,9.010287675078173,11.578979492187498,-42.80286545559703,-14.892416862094011,11.5789794921875,45.26376644740809,9.833950520059378,11.5789794921875,,,,,,,,,
103,-25.680590210206116,29.88909298364523,-45.595870971679695,,,,,,,,,,,,,,,,43.59767951235053,-22.33096556113827,-17.008445739746094,-17.447628881940982,-22.18449763153802,-17.008445739746094,,,,,,,,,,,,,56.0074461214117,7.020675284142851,11.5789794921875,-41.2952121940268,-16.22027201369908,11.5789794921875,43.66377419185605,9.271873343689617,11.578979492187502,,,,,,,,,
104,-26.571850686970507,28.076079942825327,-45.59587097167969,,,,,,,,,,,,,,,,42.68204299402416,-24.11550824627905,-17.008445739746094,-15.55950782571992,-22.839723336880915,-17.008445739746097,,,,,,,,,,,,,56.11733605310556,5.022526207116007,11.578979492187502,-39.720006486404216,-17.47014356375947,11.5789794921875,42.380444072015855,7.537472632327965,11.578979492187504,,,,,,,,,
105,-27.562700284338103,26.307978398237683,-45.59587097167967,,,,,,,,,,,,,,,,41.71140971319601,-25.87259163895783,-17.008445739746094,-13.611732453016652,-23.258845732621708,-17.008445739746094,,,,,,,,,,,,,56.21159353474015,3.023768358872476,11.5789794921875,-38.11418626383338,-18.67850526765115,11.578979492187502,40.97288042852676,6.0944794023227065,11.5789794921875,,,,,,,,,
106,-28.36163866627012,24.4707641472657,-45.5958709716797,,,,,,,,,,,,,,,,40.75579985562852,-27.63701794381474,-17.008445739746094,-11.63006716971018,-23.56625659410789,-17.008445739746094,,,,,,,,,,,,,56.22719374874903,1.0244529227848835,11.5789794921875,-36.470117780825056,-19.834328732290334,11.578979492187502,39.80250956139721,4.471423641739966,11.5789794921875,,,,,,,,,
107,-28.905388157161,22.52414287184698,-45.5958709716797,,,,,,,,,,,,,,,,39.74925528943088,-29.372123208775324,-17.008445739746097,-9.663936402120571,-23.9349424171091,-17.00844573974609,,,,,,,,,,,,,56.15618894336371,-0.975445064247725,11.578979492187502,-34.78770737045151,-20.935971369389243,11.578979492187502,38.677393560867685,2.8043731839215216,11.5789794921875,,,,,,,,,
108,-29.41135196861897,20.572654499209463,-45.59587097167969,,,,,,,,,,,,,,,,38.70447098411152,-31.0860698996376,-17.008445739746097,-7.663047565397966,-24.0289723172828,-17.008445739746094,,,,,,,,,,,,,56.03215107213401,-2.972610206928397,11.5789794921875,-33.00975444632508,-21.86877841747389,11.578979492187491,37.55112754638479,1.1448854671306163,11.5789794921875,,,,,,,,,
109,-29.81505010103124,18.600622495662314,-45.595870971679695,,,,,,,,,,,,,,,,37.62413184156469,-32.776979759536715,-17.008445739746094,-5.66273201582512,-24.135870162482234,-17.008445739746094,,,,,,,,,,,,,55.81221268089197,-4.960151403668158,11.5789794921875,-31.159966768197627,-22.662295813233264,11.578979492187491,36.43366918761435,-0.5255304572007019,11.578979492187502,,,,,,,,,
110,-30.12706978241361,16.607571997090115,-45.595870971679695,,,,,,,,,,,,,,,,36.42909272402226,-34.39087032072897,-17.008445739746097,-3.667159512809282,-24.081301096565728,-17.008445739746094,,,,,,,,,,,,,55.50296594058,-6.936988859456351,11.578979492187502,-29.2822344968424,-23.37439899232531,11.578979492187498,35.28458490130285,-2.175413260132834,11.5789794921875,,,,,,,,,
111,-30.409549919863046,14.610060135788924,-45.59587097167969,,,,,,,,,,,,,,,,35.24059850123882,-36.0080412770621,-17.008445739746097,-1.666302487051802,-23.960359522610823,-17.008445739746094,,,,,,,,,,,,,55.14597920134588,-8.905413304745597,11.578979492187504,-27.35876582446905,-23.950883141891843,11.578979492187502,34.08830047999498,-3.7906612757279694,11.5789794921875,,,,,,,,,
112,-30.568069362723097,12.60278453705256,-45.59587097167969,,,,,,,,,,,,,,,,33.990370053918994,-37.57525859723821,-17.00844573974609,0.3281791139402125,-23.828558189967364,-17.00844573974609,,,,,,,,,,,,,54.7183348345192,-10.85966334625741,11.578979492187502,-25.41147139690841,-24.45944031928187,11.578979492187498,32.86197606801011,-5.383286203549611,11.5789794921875,,,,,,,,,
113,-30.63980981228902,10.587154829269156,-45.595870971679695,,,,,,,,,,,,,,,,32.67332876955174,-39.08957858148327,-17.008445739746087,2.294197586438273,-23.49500564406618,-17.008445739746076,,,,,,,,,,,,,54.20246707880037,-12.792608145249147,11.578979492187498,-23.449532156640245,-24.887322607945045,11.578979492187504,31.595804078814886,-6.9445672981898445,11.578979492187502,,,,,,,,,
114,-30.747621781621792,8.573227162080402,-45.59587097167969,,,,,,,,,,,,,,,,31.34910187114503,-40.59935655790859,-17.00844573974609,4.250743695820497,-23.06086272538925,-17.008445739746076,,,,,,,,,,,,,53.60047588483462,-14.700141896530049,11.578979492187498,-21.449149368886754,-25.11388370272433,11.578979492187498,30.265014631716504,-8.450284715045038,11.578979492187502,,,,,,,,,
115,-30.67141940952208,6.560029382387888,-45.59587097167969,,,,,,,,,,,,,,,,29.970891757105385,-42.05745380296391,-17.008445739746094,6.166748258560485,-22.5034720456337,-17.00844573974609,,,,,,,,,,,,,52.93721086001219,-16.58859892147737,11.5789794921875,-19.445053970915595,-25.2786320223021,11.578979492187498,28.88887806390231,-9.915958272102891,11.5789794921875,,,,,,,,,
116,-30.547696233529987,4.54626239051165,-45.59587097167969,,,,,,,,,,,,,,,,28.541777320404936,-43.46818724911732,-17.00844573974609,8.020314286004842,-21.739241441365213,-17.008445739746087,,,,,,,,,,,,,52.2002253721172,-18.44847968596128,11.5789794921875,-17.437351005396597,-25.23213345633991,11.578979492187504,27.50067156711472,-11.369592959659728,11.578979492187498,,,,,,,,,
117,-30.396597044525688,2.537189365597171,-45.595870971679695,,,,,,,,,,,,,,,,27.079474712831157,-44.84294653651413,-17.008445739746097,9.857206565401713,-20.95931397979785,-17.008445739746094,,,,,,,,,,,,,51.36485678918338,-20.265720286335835,11.578979492187496,-15.42863010241507,-25.131655333790395,11.578979492187504,26.03550511678296,-12.744659095890668,11.578979492187502,,,,,,,,,
118,-30.145832444557787,0.5369522113489,-45.59587097167969,,,,,,,,,,,,,,,,25.562168007266266,-46.155838904070905,-17.008445739746097,11.613989957748098,-20.01099545212557,-17.008445739746097,,,,,,,,,,,,,50.49639827612122,-22.069163711524823,11.578979492187504,-13.421082266689924,-25.04108059137306,11.578979492187504,24.529682882431835,-14.078527928764071,11.578979492187504,,,,,,,,,
119,-29.857034447342063,-1.4591281028285867,-45.59587097167968,,,,,,,,,,,,,,,,23.99984639257167,-47.415336153309866,-17.008445739746094,13.330253452748924,-18.97596597665005,-17.008445739746097,,,,,,,,,,,,,49.588725878829685,-23.85202370920724,11.578979492187504,-11.415787454344546,-24.90207221147069,11.5789794921875,23.03230367858157,-15.419532149756884,11.578979492187496,,,,,,,,,
120,-29.53764768836577,-3.4494812764876137,-45.59587097167969,,,,,,,,,,,,,,,,22.413635084041623,-48.64510984957881,-17.008445739746094,15.04697505094111,-17.950643193589535,-17.008445739746094,,,,,,,,,,,,,48.59347206529792,-25.586641784522648,11.578979492187504,-9.416880325534638,-24.67642946862833,11.578979492187496,21.47433218938364,-16.68929877951508,11.578979492187504,,,,,,,,,
121,-29.16985384929465,-5.432146236575542,-45.59587097167968,,,,,,,,,,,,,,,,20.814719968130103,-49.85840560024049,-17.008445739746097,16.723024426809943,-16.8645451875794,-17.008445739746094,,,,,,,,,,,,,47.52202572188911,-27.275533655406843,11.578979492187496,-7.457779877463169,-24.235912111997408,11.5789794921875,19.876618916347805,-17.911897103379943,11.578979492187504,,,,,,,,,
122,-28.79833221435547,-7.413260459899902,-45.59587097167969,,,,,,,,,,,,,,,,19.180135729384112,-51.0220329939596,-17.008445739746097,18.3092098236084,-15.630796432495115,-17.008445739746094,,,,,,,,,,,,,46.44226064597434,-28.95982438282779,11.578979492187498,-5.517875768784243,-23.69680399457679,11.578979492187502,18.2724454942965,-19.123595225127985,11.578979492187498,,,,,,,,,
123,,,,,,,,,,,,,,,,,,,17.503795986235243,-52.12633305901865,-17.008445739746094,,,,,,,,,,,,,,,,45.34063966840178,-30.628892491422405,11.578979492187496,-3.619202145845099,-23.049193390473743,11.578979492187502,16.623507949440224,-20.272794186469028,11.578979492187496,,,,,,,,,
124,,,,,,,,,,,,,,,,,,,15.802667939091512,-53.19222163134584,-17.008445739746094,,,,,,,,,,,,,,,,44.132719168980245,-32.223381578502504,11.578979492187491,-1.786218426253911,-22.2234605182923,11.5789794921875,14.94477533410027,-21.380424652686845,11.5789794921875,,,,,,,,,
125,,,,,,,,,,,,,,,,,,,14.064990288611355,-54.19511561735134,-17.00844573974609,,,,,,,,,,,,,,,,42.88240324407055,-33.78564089883114,11.578979492187498,0.0466586273161359,-21.39187343493592,11.578979492187502,13.26619649128017,-22.48674359383769,11.578979492187496,,,,,,,,,
126,,,,,,,,,,,,,,,,,,,12.289042282377672,-55.13070999673734,-17.008445739746097,,,,,,,,,,,,,,,,41.612477705654285,-35.33160458962949,11.578979492187502,1.8551568282198183,-20.52016249451765,11.578979492187502,11.58816255818139,-23.59017737722049,11.57897949218749,,,,,,,,,
127,,,,,,,,,,,,,,,,,,,10.491718536036949,-56.025592940562056,-17.008445739746094,,,,,,,,,,,,,,,,40.309621481127934,-36.8494366113402,11.5789794921875,3.6028042289546587,-19.52385724957915,11.578979492187504,9.870347409600734,-24.631528559936303,11.578979492187482,,,,,,,,,
128,,,,,,,,,,,,,,,,,,,8.664408824326733,-56.8538851569779,-17.008445739746097,,,,,,,,,,,,,,,,38.96983813437287,-38.33530064571367,11.578979492187498,5.341151375204556,-18.509678044522783,11.578979492187496,8.069457054138184,-25.547399520874023,11.5789794921875,,,,,,,,,
129,,,,,,,,,,,,,,,,,,,6.809731882662702,-57.623799313316326,-17.008445739746094,,,,,,,,,,,,,,,,37.60502783536595,-39.797940920585695,11.578979492187502,7.019021816009518,-17.40382322917877,11.578979492187498,,,,,,,,,,,,
130,,,,,,,,,,,,,,,,,,,4.942613941157268,-58.36828966382372,-17.008445739746094,,,,,,,,,,,,,,,,36.21674744443714,-41.23814483775632,11.578979492187502,8.700733570458913,-16.297759452297957,11.578979492187498,,,,,,,,,,,,
131,,,,,,,,,,,,,,,,,,,3.040611813297211,-59.00449042758001,-17.008445739746094,,,,,,,,,,,,,,,,34.80345573768412,-42.65390511145591,11.5789794921875,10.327223352329884,-15.12085074519516,11.5789794921875,,,,,,,,,,,,
132,,,,,,,,,,,,,,,,,,,1.098852164849944,-59.52029883941067,-17.00844573974608,,,,,,,,,,,,,,,,33.36757532654062,-44.04664727291377,11.5789794921875,11.874083327023923,-13.834983282996127,11.578979492187502,,,,,,,,,,,,
133,,,,,,,,,,,,,,,,,,,-0.8523564000985915,-60.00999597969468,-17.008445739746048,,,,,,,,,,,,,,,,31.920179350412997,-45.42755964336664,11.578979492187498,13.421693208764566,-12.551729428841304,11.578979492187502,,,,,,,,,,,,
134,,,,,,,,,,,,,,,,,,,-2.8242154970296207,-60.37630246863068,-17.008445739746065,,,,,,,,,,,,,,,,30.46152469861501,-46.79638182151592,11.578979492187498,14.922865581483112,-11.218064631150582,11.5789794921875,,,,,,,,,,,,
135,,,,,,,,,,,,,,,,,,,-4.824497009641226,-60.57725264114767,-17.008445739746147,,,,,,,,,,,,,,,,28.980118180428605,-48.14055127075489,11.578979492187496,16.32740592956543,-9.7770414352417,11.5789794921875,,,,,,,,,,,,
136,,,,,,,,,,,,,,,,,,,-6.836275695288087,-60.6926685001464,-17.008445739746133,,,,,,,,,,,,,,,,27.49503411154088,-49.48088956903578,11.578979492187502,,,,,,,,,,,,,,,
137,,,,,,,,,,,,,,,,,,,-8.842912955336459,-60.64425150692863,-17.008445739746094,,,,,,,,,,,,,,,,26.00968265805754,-50.82055773750468,11.578979492187502,,,,,,,,,,,,,,,
138,,,,,,,,,,,,,,,,,,,-10.837360439286774,-60.3987409481028,-17.008445739746094,,,,,,,,,,,,,,,,24.48981521558583,-52.12109050838732,11.578979492187496,,,,,,,,,,,,,,,
139,,,,,,,,,,,,,,,,,,,-12.827770677506331,-60.07520336473446,-17.008445739746094,,,,,,,,,,,,,,,,22.96282949879888,-53.41376632103388,11.578979492187496,,,,,,,,,,,,,,,
140,,,,,,,,,,,,,,,,,,,-14.777047063391372,-59.596976728037305,-17.008445739746087,,,,,,,,,,,,,,,,21.43495078226388,-54.7044856440585,11.578979492187504,,,,,,,,,,,,,,,
141,,,,,,,,,,,,,,,,,,,-16.64856123925543,-58.88026769276233,-17.008445739746097,,,,,,,,,,,,,,,,19.877047420587736,-55.96015926495377,11.5789794921875,,,,,,,,,,,,,,,
142,,,,,,,,,,,,,,,,,,,-18.46204380708296,-58.01612263070919,-17.008445739746097,,,,,,,,,,,,,,,,18.332117777163013,-57.23123665052511,11.5789794921875,,,,,,,,,,,,,,,
143,,,,,,,,,,,,,,,,,,,-20.22486502146534,-57.05538656899784,-17.008445739746097,,,,,,,,,,,,,,,,16.74015564392179,-58.44241673083384,11.578979492187498,,,,,,,,,,,,,,,
144,,,,,,,,,,,,,,,,,,,-21.92289000662069,-55.98245398808526,-17.008445739746094,,,,,,,,,,,,,,,,15.15660024242164,-59.66654760271887,11.578979492187496,,,,,,,,,,,,,,,
145,,,,,,,,,,,,,,,,,,,-23.536574257584185,-54.78603678521456,-17.008445739746094,,,,,,,,,,,,,,,,13.550510436098262,-60.85816343919303,11.578979492187498,,,,,,,,,,,,,,,
146,,,,,,,,,,,,,,,,,,,-25.04306096036509,-53.46055283007234,-17.00844573974609,,,,,,,,,,,,,,,,11.888219453428611,-61.97054555244237,11.578979492187504,,,,,,,,,,,,,,,
147,,,,,,,,,,,,,,,,,,,-26.453267446213864,-52.030774682756,-17.008445739746094,,,,,,,,,,,,,,,,10.224065832733968,-63.08294413331207,11.578979492187504,,,,,,,,,,,,,,,
148,,,,,,,,,,,,,,,,,,,-27.768974712341358,-50.513987139185744,-17.00844573974609,,,,,,,,,,,,,,,,8.528280510620851,-64.14185898092073,11.578979492187502,,,,,,,,,,,,,,,
149,,,,,,,,,,,,,,,,,,,-28.96748616340365,-48.904938664630656,-17.008445739746094,,,,,,,,,,,,,,,,6.77373716007445,-65.10317681929831,11.578979492187502,,,,,,,,,,,,,,,
150,,,,,,,,,,,,,,,,,,,-30.078958787807704,-47.232777699259,-17.008445739746097,,,,,,,,,,,,,,,,5.006907394122403,-66.04424310381259,11.578979492187504,,,,,,,,,,,,,,,
151,,,,,,,,,,,,,,,,,,,-31.144573335649845,-45.532012095388176,-17.008445739746094,,,,,,,,,,,,,,,,3.207013378305869,-66.91425318966375,11.578979492187504,,,,,,,,,,,,,,,
152,,,,,,,,,,,,,,,,,,,-32.14897979965035,-43.794802047655445,-17.0084457397461,,,,,,,,,,,,,,,,1.3575273129212686,-67.67826886826688,11.5789794921875,,,,,,,,,,,,,,,
153,,,,,,,,,,,,,,,,,,,-33.08991968410963,-42.0216651221417,-17.008445739746097,,,,,,,,,,,,,,,,-0.5167093568954471,-68.38399793346646,11.5789794921875,,,,,,,,,,,,,,,
154,,,,,,,,,,,,,,,,,,,-33.98124051607954,-40.223528944526194,-17.008445739746094,,,,,,,,,,,,,,,,-2.42360053636242,-68.98469135532739,11.5789794921875,,,,,,,,,,,,,,,
155,,,,,,,,,,,,,,,,,,,-34.842875479808654,-38.4107506949804,-17.00844573974609,,,,,,,,,,,,,,,,-4.367255321693905,-69.46301290361737,11.578979492187502,,,,,,,,,,,,,,,
156,,,,,,,,,,,,,,,,,,,-35.67074020886706,-36.58240371316159,-17.008445739746094,,,,,,,,,,,,,,,,-6.329967092819493,-69.87444473096039,11.578979492187502,,,,,,,,,,,,,,,
157,,,,,,,,,,,,,,,,,,,-36.44292971503032,-34.73026762849862,-17.008445739746097,,,,,,,,,,,,,,,,-8.311362920142107,-70.13859327302853,11.5789794921875,,,,,,,,,,,,,,,
158,,,,,,,,,,,,,,,,,,,-37.195532102509056,-32.86957514790061,-17.008445739746097,,,,,,,,,,,,,,,,-10.311248123419904,-70.21272971893723,11.5789794921875,,,,,,,,,,,,,,,
159,,,,,,,,,,,,,,,,,,,-37.945237735065234,-31.0078774458204,-17.008445739746097,,,,,,,,,,,,,,,,-12.316572065598614,-70.20344688674199,11.5789794921875,,,,,,,,,,,,,,,
160,,,,,,,,,,,,,,,,,,,-38.65311073024227,-29.130305081762938,-17.008445739746097,,,,,,,,,,,,,,,,-14.31032990325399,-70.05248272332751,11.5789794921875,,,,,,,,,,,,,,,
161,,,,,,,,,,,,,,,,,,,-39.34565177383477,-27.246402607047337,-17.008445739746097,,,,,,,,,,,,,,,,-16.28266874802607,-69.71514302433819,11.5789794921875,,,,,,,,,,,,,,,
162,,,,,,,,,,,,,,,,,,,-40.04188350825508,-25.36392540494576,-17.008445739746094,,,,,,,,,,,,,,,,-18.2401539953093,-69.27738629124083,11.578979492187502,,,,,,,,,,,,,,,
163,,,,,,,,,,,,,,,,,,,-40.69078446316787,-23.465265591130063,-17.008445739746094,,,,,,,,,,,,,,,,-20.15199078824699,-68.69049289707746,11.5789794921875,,,,,,,,,,,,,,,
164,,,,,,,,,,,,,,,,,,,-41.321923269083975,-21.559998396481102,-17.008445739746097,,,,,,,,,,,,,,,,-22.00083861923515,-67.92612599069977,11.578979492187502,,,,,,,,,,,,,,,
165,,,,,,,,,,,,,,,,,,,-41.96982903303893,-19.66029380435493,-17.008445739746097,,,,,,,,,,,,,,,,-23.830941299946545,-67.10819982108575,11.578979492187498,,,,,,,,,,,,,,,
166,,,,,,,,,,,,,,,,,,,-42.57503381658678,-17.747255894484937,-17.008445739746094,,,,,,,,,,,,,,,,-25.60120976627736,-66.18054445418734,11.578979492187498,,,,,,,,,,,,,,,
167,,,,,,,,,,,,,,,,,,,-43.15636740143328,-15.8262085116013,-17.008445739746094,,,,,,,,,,,,,,,,-27.28717401042358,-65.10370721178074,11.578979492187498,,,,,,,,,,,,,,,
168,,,,,,,,,,,,,,,,,,,-43.751623247921366,-13.909354327875926,-17.008445739746094,,,,,,,,,,,,,,,,-28.964361395875,-64.00771694099681,11.578979492187498,,,,,,,,,,,,,,,
169,,,,,,,,,,,,,,,,,,,-44.30789833842062,-11.98146610477546,-17.008445739746094,,,,,,,,,,,,,,,,-30.564833396844595,-62.81530219876725,11.578979492187504,,,,,,,,,,,,,,,
170,,,,,,,,,,,,,,,,,,,-44.79907192618991,-10.03496781893643,-17.008445739746094,,,,,,,,,,,,,,,,-32.04969487846539,-61.47722969294696,11.578979492187509,,,,,,,,,,,,,,,
171,,,,,,,,,,,,,,,,,,,-45.29037913790322,-8.088457193745018,-17.00844573974609,,,,,,,,,,,,,,,,-33.49814915872452,-60.09164526073477,11.578979492187504,,,,,,,,,,,,,,,
172,,,,,,,,,,,,,,,,,,,-45.86564254760742,-6.165857315063477,-17.008445739746094,,,,,,,,,,,,,,,,-34.80227181453019,-58.57535425212811,11.57897949218751,,,,,,,,,,,,,,,
173,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-36.10250122891789,-57.05409801926088,11.578979492187509,,,,,,,,,,,,,,,
174,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-37.35823250809974,-55.50086094320159,11.5789794921875,,,,,,,,,,,,,,,
175,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-38.51329529206971,-53.86674192074521,11.5789794921875,,,,,,,,,,,,,,,
176,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-39.63985907254319,-52.212002842677386,11.5789794921875,,,,,,,,,,,,,,,
177,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-40.687092760878805,-50.50932249473332,11.5789794921875,,,,,,,,,,,,,,,
178,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-41.637412311246,-48.7487865293566,11.578979492187496,,,,,,,,,,,,,,,
179,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-42.57290083419789,-46.98003436466784,11.578979492187498,,,,,,,,,,,,,,,
180,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-43.47419304806373,-45.19482439241972,11.5789794921875,,,,,,,,,,,,,,,
181,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-44.32190321226256,-43.38284199461864,11.5789794921875,,,,,,,,,,,,,,,
182,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-45.15596069808044,-41.56429878225238,11.5789794921875,,,,,,,,,,,,,,,
183,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-45.963567493676415,-39.73445678264238,11.578979492187498,,,,,,,,,,,,,,,
184,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-46.72966721824928,-37.88651778717436,11.5789794921875,,,,,,,,,,,,,,,
185,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-47.48463088714282,-36.03389606599663,11.578979492187502,,,,,,,,,,,,,,,
186,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-48.228561090863046,-34.177075952088515,11.578979492187498,,,,,,,,,,,,,,,
187,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-48.95335727947116,-32.31259317628236,11.578979492187498,,,,,,,,,,,,,,,
188,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-49.67512616125136,-30.44686663085073,11.578979492187498,,,,,,,,,,,,,,,
189,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-50.37963061550977,-28.574724741449025,11.5789794921875,,,,,,,,,,,,,,,
190,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-51.063627917085086,-26.69486894585518,11.578979492187504,,,,,,,,,,,,,,,
191,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-51.764617223411015,-24.8212758719084,11.578979492187502,,,,,,,,,,,,,,,
192,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-52.45918660981841,-22.94546762403574,11.578979492187502,,,,,,,,,,,,,,,
193,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-53.11715375075055,-21.056340206098906,11.578979492187502,,,,,,,,,,,,,,,
194,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-53.76931490358383,-19.165110374586245,11.5789794921875,,,,,,,,,,,,,,,
195,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-54.42473979479417,-17.27520871612182,11.5789794921875,,,,,,,,,,,,,,,
196,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-55.06581794337032,-15.380467859189787,11.5789794921875,,,,,,,,,,,,,,,
197,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-55.67376327514648,-13.474297523498535,11.5789794921875,,,,,,,,,,,,,,,


==> data_hearts_standard.csv <==
,target_pe_x_1,target_pe_y_1,target_pe_z_1,target_lv_x_1,target_lv_y_1,target_lv_z_1,target_rv_x_1,target_rv_y_1,target_rv_z_1,source_pe_x_1,source_pe_y_1,source_pe_z_1,source_lv_x_1,source_lv_y_1,source_lv_z_1,source_rv_x_1,source_rv_y_1,source_rv_z_1,target_pe_x_2,target_pe_y_2,target_pe_z_2,target_lv_x_2,target_lv_y_2,target_lv_z_2,target_rv_x_2,target_rv_y_2,target_rv_z_2,source_pe_x_2,source_pe_y_2,source_pe_z_2,source_lv_x_2,source_lv_y_2,source_lv_z_2,source_rv_x_2,source_rv_y_2,source_rv_z_2,target_pe_x_3,target_pe_y_3,target_pe_z_3,target_lv_x_3,target_lv_y_3,target_lv_z_3,target_rv_x_3,target_rv_y_3,target_rv_z_3,source_pe_x_3,source_pe_y_3,source_pe_z_3,source_lv_x_3,source_lv_y_3,source_lv_z_3,source_rv_x_3,source_rv_y_3,source_rv_z_3
0,-28.79833221435547,-7.413260459899902,-45.59587097167969,-24.668777465820312,5.288715839385986,-45.59587097167969,2.2183094024658203,-25.696535110473636,-45.59587097167969,-28.050447463989254,-11.618916511535645,-45.59587097167969,-13.011852264404297,-14.039755821228027,-45.59587097167969,1.298952341079712,-25.66700935363769,-45.59587097167969,-45.86564254760742,-6.165857315063477,-17.008445739746094,18.3092098236084,-15.630796432495115,-17.008445739746094,6.511998653411865,-30.395299911499023,-17.008445739746094,-40.43446731567383,-21.828161239624023,-17.008445739746094,6.6003899574279785,-22.392902374267575,-17.008445739746094,5.286736488342285,-30.80487060546875,-17.008445739746094,-55.67376327514648,-13.474297523498535,11.5789794921875,16.32740592956543,-9.7770414352417,11.5789794921875,8.069457054138184,-25.547399520874023,11.5789794921875,37.49990081787109,-38.015869140625,11.5789794921875,14.569480895996094,-10.874465942382812,11.5789794921875,5.872088432312012,-27.280712127685547,11.5789794921875
1,-28.3744122108978,-9.384240691638972,-45.59587097167968,-24.47478833293996,3.284161372836816,-45.59587097167967,4.2087732207648205,-25.47174141457145,-45.59587097167968,-29.20043055250699,-4.706244985708375,-45.59587097167967,-6.895920376310055,-17.538593693706726,-45.59587097167969,-3.4452761245032946,-26.595085955946143,-45.595870971679695,-46.31313336910317,-4.209547718200348,-17.00844573974608,19.899257302818956,-14.417776865126932,-17.008445739746097,4.557697983254579,-30.82072933920612,-17.0084457397461,-42.60166927852398,-15.172135562581133,-17.008445739746104,-0.2345434404562257,-23.854023735755185,-17.008445739746094,-1.8025955634792377,-31.46159898416551,-17.00844573974609,-56.23624603724871,-11.55478316260243,11.5789794921875,17.792100333240512,-8.399136916546887,11.578979492187504,8.295014398209414,-25.371612509812653,11.5789794921875,41.88146336692344,-32.53490374984786,11.578979492187504,8.995272683899799,-15.282646268034895,11.578979492187504,12.155368630877415,-24.049259740628383,11.578979492187504
2,-27.907818285364517,-11.345589922812657,-45.59587097167968,-24.223618593343765,1.2829195866419734,-45.59587097167968,6.197770522065887,-25.169959827925872,-45.59587097167968,-29.887061042589394,2.2652315511097494,-45.595870971679695,-0.1953902001685737,-19.44705461881396,-45.59587097167969,-10.572102293133984,-26.60070965749648,-45.595870971679695,-46.7625612827339,-2.253679923987776,-17.008445739746122,21.43863151791744,-13.1393432377472,-17.008445739746097,2.5680510046046896,-31.02411708212453,-17.008445739746094,-44.557212065545805,-8.451939166760004,-17.008445739746094,-7.213575994438611,-24.187668761305595,-17.00844573974609,-8.906316652617283,-31.230881504179337,-17.008445739746094,-56.769759680931536,-9.626722854290142,11.5789794921875,19.168153411753757,-6.935074902024303,11.578979492187496,6.102953844359567,-26.49840940015864,11.578979492187502,46.00275624849748,-26.855751064866094,11.578979492187498,3.029337538893087,-19.16356055757209,11.578979492187496,18.04045300678252,-20.124061358107458,11.5789794921875
3,-27.4001855085808,-13.296664923451264,-45.595870971679695,-23.84783838341852,-0.6959928643861065,-45.59587097167967,8.169765335020758,-24.81009105478049,-45.59587097167969,-30.20722838613988,9.26307132406046,-45.59587097167967,6.808913724221561,-18.90513612213516,-45.59587097167969,-15.321548535528247,-30.95940556450713,-45.59587097167966,-47.22141090035807,-0.2998728036794847,-17.008445739746087,22.95462054653485,-11.833548154471046,-17.008445739746094,0.5730049900814959,-31.22222416651782,-17.00844573974609,-46.33215524861853,-1.6829295201530816,-17.008445739746094,-14.17252967260982,-23.20219962947015,-17.008445739746094,-15.814558128966068,-29.60254964598387,-17.00844573974609,-57.32140962382071,-7.70379055072548,11.5789794921875,20.51696600284143,-5.443872055813128,11.578979492187491,3.308354300705144,-27.92111015463984,11.5789794921875,49.70545607379876,-20.895915421909365,11.578979492187504,-3.2900842194562663,-22.437488547239997,11.5789794921875,23.400544704308853,-15.512152752498434,11.5789794921875
4,-26.86026423060407,-15.239062805606713,-45.59587097167969,-23.31248187245173,-2.6391775457201185,-45.59587097167969,10.08962888493644,-24.238378279064143,-45.59587097167969,-29.885302010082803,16.265316302468573,-45.59587097167968,13.347561880609884,-16.280349455023636,-45.59587097167969,-11.016242270038829,-36.7380614568933,-45.59587097167969,-47.547554774530845,1.6803830025752011,-17.008445739746087,24.438440110105837,-10.491147538908637,-17.008445739746094,-1.4224508704274186,-31.321786768849048,-17.008445739746094,-47.734343522461614,5.17217982208265,-17.0084457397461,-20.9428026893602,-21.31194217372774,-17.008445739746097,-22.70116503347407,-27.922897915011266,-17.008445739746097,-57.86297761555777,-5.778512047955942,11.578979492187496,21.89136079188648,-3.976698120406583,11.578979492187498,1.367025664305071,-28.79895108830777,11.578979492187498,52.84224626083199,-14.619535844288372,11.578979492187502,-9.97414316763765,-24.88027184986347,11.578979492187509,28.70338884270081,-10.837091543298556,11.578979492187504
5,-26.309640894095605,-17.17846019855909,-45.5958709716797,-22.63843244090956,-4.54238546741318,-45.595870971679695,11.9864101748113,-23.567852102302545,-45.5958709716797,-28.41890703664048,23.117678950861908,-45.595870971679695,18.851523715811418,-11.857683300430786,-45.5958709716797,-5.1198347928137,-40.863787990131534,-45.59587097167968,-47.88692270571913,3.658730498621842,-17.008445739746065,25.877725043587343,-9.10103707453493,-17.00844573974609,-3.425715577689369,-31.26417381472628,-17.008445739746094,-48.53245844251899,12.12380835844333,-17.00844573974633,-27.23418913500322,-18.18029576492078,-17.008445739746097,-29.00942032512104,-30.192836187301317,-17.008445739746097,-58.3593882968766,-3.840844627860522,11.578979492187482,23.193017409494907,-2.443429140601633,11.5789794921875,-0.5069578143125681,-29.406242208625176,11.5789794921875,55.22888488045258,-8.023185481250575,11.5789794921875,-17.060642006874506,-25.586339889878417,11.578979492187504,33.38864226597042,-5.536860116837733,11.578979492187502
6,-25.73765626190224,-19.11169962956133,-45.59587097167969,-21.760927907456,-6.351004664697809,-45.59587097167967,13.876970538763342,-22.8869585778955,-45.595870971679695,-25.46841892774123,29.4709846112,-45.595870971679695,23.270945747196944,-6.275387814901412,-45.59587097167969,1.9843227279661264,-41.76954577188274,-45.59587097167968,-48.20201166855688,5.640284723508186,-17.008445739746094,27.258679926463365,-7.653484047118221,-17.00844573974609,-5.425300098160642,-31.187163299750008,-17.008445739746097,-48.72588757551346,19.123238320453694,-17.008445739746797,-32.70733845487489,-13.787109279113098,-17.008445739746094,-30.361210589986324,-36.598913618108256,-17.008445739746097,-58.8440328383164,-1.8994534243547867,11.578979492187496,24.490649631936776,-0.908204613030517,11.5789794921875,-2.4896653728624414,-29.972350382317195,11.578979492187498,56.56148310743813,-1.1405763984947508,11.5789794921875,-24.10318003319249,-24.56504231764857,11.578979492187502,37.13350496582204,0.4662253753164329,11.578979492187502
7,-25.09353350612442,-21.02149368726474,-45.59587097167969,-20.62126510764109,-8.015465795382791,-45.59587097167969,15.740439247861875,-22.548911245987,-45.59587097167968,-20.99016699781452,34.85370423317021,-45.59587097167969,25.59696808643874,0.3298660134409849,-45.595870971679695,8.882241616731363,-39.83353637611597,-45.59587097167969,-48.45712068148524,7.631490095774511,-17.008445739746126,28.58949853670552,-6.159638024373233,-17.008445739746094,-7.414184818236063,-30.99694160550385,-17.008445739746094,-48.064695028131865,26.09140217668613,-17.008445739746108,-37.16242163904111,-8.367823274525449,-17.00844573974609,-27.524114204848985,-43.10432839696043,-17.0084457397461,-59.23794932132876,0.0617485369550564,11.578979492187486,25.732169159206563,0.6715973964355559,11.578979492187502,-4.42905105290988,-30.564078183632613,11.578979492187502,56.63330228276203,5.8661650865856085,11.578979492187498,-30.853732859218333,-22.31823859640297,11.578979492187496,40.736924522325744,6.879216330904359,11.578979492187502
8,-24.389014532968844,-22.91085125046539,-45.59587097167967,-19.355367872843978,-9.59671074119634,-45.595870971679695,17.77067966369209,-23.06506795104049,-45.59587097167969,-15.309607279263108,38.90847097434503,-45.59587097167963,26.16117705363282,7.247531117974045,-45.59587097167968,14.46946154206238,-35.27361447287465,-45.595870971679695,-48.67294927952039,9.627373258758592,-17.00844573974612,29.91720464475526,-4.662105585241983,-17.00844573974609,-9.394511827152495,-30.70512223966678,-17.008445739746094,-46.36128569795202,32.877432550606954,-17.008445739746094,-40.40938904783384,-2.154152684394669,-17.008445739746094,-23.200071812311155,-48.74878662401464,-17.0084457397461,-59.59168666203671,2.0310107771393087,11.57897949218749,26.954392160816838,2.267920052812945,11.578979492187502,-6.3659250299142345,-31.04977424795914,11.578979492187502,55.67469215209112,12.80128610125836,11.578979492187498,-37.246293560926105,-19.21718242580608,11.578979492187498,46.63657168901295,10.501727385429238,11.578979492187502
9,-23.667818300052957,-24.79478471621585,-45.59587097167968,-17.976773565660334,-11.062740777697949,-45.59587097167969,19.80938546226261,-22.798571830221803,-45.59587097167968,-8.840423597645149,41.4244199522039,-45.595870971680014,24.86075331428067,14.094028639266828,-45.595870971679695,19.17698774082176,-29.75513098291543,-45.59587097167969,-48.82619750420984,11.628300402016384,-17.008445739746097,31.164483544653898,-3.098771395625429,-17.0084457397461,-11.375049232722017,-30.403250103384245,-17.008445739746094,-43.52206159150715,39.253922860623945,-17.008445739746094,-42.5016172367896,4.533347355882956,-17.008445739746097,-17.62464971201224,-53.12284668337094,-17.008445739746097,-59.89575041612046,4.007690338256598,11.578979492187504,28.212451070205805,3.835918944655573,11.5789794921875,-8.359999630871458,-31.308515833084336,11.578979492187504,53.75159362430532,19.547057653963503,11.578979492187509,-42.81465296642598,-14.79420470560148,11.578979492187504,50.4451866701971,6.908075371114904,11.5789794921875
10,-22.919578209128677,-26.66721247198269,-45.595870971679695,-16.410716553296314,-12.329603767745134,-45.5958709716797,21.59817922598435,-22.792875010132903,-45.59587097167971,-1.8866612697960128,42.278725476944665,-45.59587097167972,21.52606035682668,20.234987437928893,-45.59587097167968,22.07350407948146,-23.25251876356965,-45.5958709716797,-48.92592957482049,13.633290340087449,-17.00844573974608,32.29849601145648,-1.4495265896730296,-17.008445739746094,-13.34372867021593,-30.046756094727407,-17.008445739746087,-39.70451916368987,45.10493857492165,-17.00844573974609,-43.49018344839652,11.487373570112462,-17.00844573974609,-11.242575399099229,-56.229638527447634,-17.008445739746158,-60.13182690563514,5.994049670561589,11.578979492187502,29.391605633377747,5.462376947247613,11.578979492187498,-10.363287690309154,-31.46369690924216,11.578979492187502,50.90159486782188,25.954942049213184,11.57897949218752,-47.3753782598348,-9.390055010077532,11.578979492187502,51.55881790504514,0.0779175196854746,11.578979492187504
11,-22.10065590998597,-28.5089297912988,-45.595870971679695,-14.77549060655271,-13.510690705902432,-45.5958709716797,22.66504958511768,-24.73309620707363,-45.595870971679695,5.047035397298757,41.57723940087806,-45.59587097167968,16.606281315977697,25.26139278210423,-45.595870971679695,14.820048172497858,-22.08601256157515,-45.59587097167969,-48.98390866176364,15.6399163338118,-17.008445739746087,33.36985118533054,0.2413885737578024,-17.008445739746094,-15.300880961430131,-29.629042899543464,-17.008445739746094,-34.7622941805857,50.08063098183074,-17.0084457397461,-43.44046449252068,18.498788959468392,-17.008445739746133,-4.174274522399688,-56.8507685011463,-17.00844573974609,-60.32800091662623,7.985204544851655,11.5789794921875,30.535665693903784,7.117196788626627,11.578979492187496,-12.367931954401518,-31.610947268366218,11.5789794921875,47.7106757935567,32.20510783396772,11.578979492187464,-49.94206887338954,-2.7279009919918664,11.578979492187502,51.7973708221921,-6.988495586333066,11.5789794921875
12,-21.19677796856428,-30.312753475471464,-45.59587097167969,-13.134611094330625,-14.678249828499276,-45.5958709716797,22.41960705876707,-26.87003835594292,-45.59587097167969,11.832164115072278,39.876471269639325,-45.595870971679695,10.972146979095758,29.453213583258293,-45.59587097167968,8.116450050279369,-23.25321019417292,-45.5958709716797,-48.97751847933959,17.646489641677736,-17.008445739746094,34.40551334906195,1.951589964738476,-17.008445739746094,-17.257922298166413,-29.21010888419471,-17.008445739746094,-28.905468020223672,53.88418987631414,-17.008445739746094,-42.11298374720114,25.40775547071781,-17.0084457397461,2.7481782353713755,-55.22016145459887,-17.008445739746094,-60.476382011856,9.97978115809693,11.578979492187502,31.59017135468575,8.826615018656666,11.578979492187502,-14.37615428756376,-31.72438370946286,11.5789794921875,43.80545956105042,38.03014404773129,11.578979492187484,-52.168211405816415,4.004055471904203,11.5789794921875,50.57764573047674,-13.946945815609162,11.5789794921875
13,-20.307861200723327,-32.12600833374418,-45.5958709716797,-11.47848040323951,-15.82509024777676,-45.595870971679695,21.262296062697217,-28.51783174352465,-45.59587097167969,18.177703078985346,36.93335440264919,-45.59587097167967,4.579082513890562,32.35613055430042,-45.59587097167969,1.298952341079712,-25.66700935363769,-45.59587097167969,-48.918830818501,19.65388711338084,-17.00844573974609,35.395430831157256,3.692360270183967,-17.008445739746094,-19.221425400816724,-28.823100646281556,-17.008445739746097,-22.632946512177856,56.94698858869224,-17.008445739746094,-39.24084262223033,31.79143423989085,-17.008445739746097,9.41155268189184,-52.71786956809664,-17.008445739746094,-60.556147893305386,11.97883831427055,11.578979492187502,32.56896446203537,10.583763795128398,11.578979492187502,-16.385099756927442,-31.719059385364996,11.5789794921875,39.63768260506448,43.67369317727656,11.5789794921875,-53.41897769590295,11.004107738754527,11.5789794921875,47.65562060559881,-20.38411097764829,11.578979492187496
14,-19.249825954073746,-33.834877300784186,-45.595870971679695,-9.686766876513264,-16.753450497284053,-45.595870971679744,20.141486175635475,-30.181089617626828,-45.59587097167969,23.905069999908964,32.90445932470999,-45.5958709716797,-2.3786334930036848,32.70915502619475,-45.59587097167967,,,,-48.80221063267614,21.658430150939523,-17.008445739746094,36.166598625369005,5.531910604238692,-17.008445739746094,-21.18699574330997,-28.45004752154371,-17.008445739746097,-15.89411452967787,58.79588902269722,-17.00844573974609,-35.250300171982055,37.49998587020845,-17.00844573974605,15.796003740792711,-49.56930144563555,-17.008445739746094,-60.576663958865375,13.979586496095846,11.578979492187498,33.5231985720279,12.35207639718874,11.578979492187504,-18.393035178086127,-31.62063084499736,11.578979492187498,34.89544926595276,48.84685387408716,11.5789794921875,-53.32573100464497,18.12469445330927,11.578979492187509,43.93008292138626,-26.391496748856248,11.5789794921875
15,-18.070286805766777,-35.47821058871114,-45.59587097167968,-7.831389451676107,-17.547648438449475,-45.59587097167972,18.865313741418333,-31.726701626384333,-45.595870971679695,28.983583566616037,28.085118087825357,-45.595870971679695,-9.244441292667233,31.160993708948183,-45.59587097167968,,,,-48.56834899890003,23.65037792693317,-17.008445739746094,36.71668935502628,7.460383873619904,-17.008445739746094,-23.153113090167157,-28.074149071992785,-17.008445739746094,-8.9255983773285,59.50262423598588,-17.008445739746094,-30.17857252261385,42.37465522106161,-17.008445739746033,21.840852884818457,-45.81364011928557,-17.00844573974609,-60.4828222450647,15.977468465939117,11.578979492187496,34.37887127533278,14.17018678111034,11.578979492187504,-20.40220342893719,-31.56416873367209,11.5789794921875,29.66331724661725,53.51824988467372,11.578979492187502,-52.0554775967257,25.083568132665143,11.578979492187504,39.71959328596333,-32.07411171475406,11.578979492187502
16,-16.817762743285424,-37.0537920330695,-45.59587097167968,-5.926960421833948,-18.2009930838157,-45.59587097167968,17.571919008565544,-33.26793176198148,-45.59587097167968,32.944818541308024,22.32110881491996,-45.595870971679695,-15.543989481897194,27.9624265602276,-45.595870971679695,,,,-48.23718277633474,25.63070696075966,-17.008445739746097,37.30339333998725,9.372913316735843,-17.008445739746094,-25.125954380469743,-27.733692735238225,-17.008445739746094,-1.9413398033152385,59.174278357048976,-17.00844573974609,-24.175693434022687,46.09846337895544,-17.008445739746044,27.260780797740704,-41.21040882524222,-17.00844573974608,-60.327862730457824,17.972386729991513,11.578979492187496,35.13020215453432,16.03709969782936,11.5789794921875,-22.409416659249192,-31.433131190156868,11.578979492187504,23.98299081328484,57.63402444953716,11.5789794921875,-49.31575291495791,31.65734674804149,11.5789794921875,35.2230864504761,-37.53538705098723,11.578979492187498
17,-15.34927410614811,-38.42553417330139,-45.59587097167969,-3.9885570269559287,-18.755387151828177,-45.59587097167967,16.072068735111564,-34.602925087539646,-45.595870971679695,35.28854354305413,15.738103088799978,-45.59587097167968,-20.422183390083088,22.871826088662104,-45.59587097167968,,,,-47.860735371312174,27.60235245879428,-17.008445739746097,37.745427097318334,11.318596221928294,-17.008445739746094,-27.13164201591735,-27.69120678036919,-17.008445739746094,4.983035590288106,58.215730059776746,-17.00844573974609,-17.543287767749046,48.3037232040027,-17.00844573974609,31.47223649964485,-35.47553128730304,-17.0084457397461,-60.12506126039402,19.962342099928037,11.5789794921875,35.711451180048655,17.958754540022948,11.5789794921875,-24.416145571255715,-31.387388032015764,11.5789794921875,17.889335041528557,61.11312187359081,11.578979492187502,-45.62741450626425,37.72146386738994,11.5789794921875,30.300688454922422,-42.61606607809291,11.578979492187509
18,-13.859642976684862,-39.799044471148086,-45.59587097167969,-2.024135508718509,-19.21331949148452,-45.59587097167969,14.586125212539704,-35.95218726846002,-45.59587097167969,36.17813309325903,8.803026220771915,-45.59587097167969,-23.76099103934056,16.667683505552716,-45.595870971679695,,,,-47.38884308411013,29.55143925424316,-17.00844573974609,38.01130625000826,13.304665202830575,-17.00844573974609,-28.598447906015465,-28.72705235530816,-17.00844573974609,11.692702142756708,56.24316903259831,-17.008445739746097,-10.717457297022046,49.96091487683751,-17.008445739746094,35.30708213381677,-29.475432390950555,-17.00844573974609,-59.86540760470757,21.945336665369958,11.578979492187502,36.09677635942524,19.93386522942339,11.5789794921875,-26.429640698711346,-31.36438780554015,11.578979492187498,11.39981273801638,63.78326009260107,11.5789794921875,-41.08561659498708,43.20750289510377,11.5789794921875,24.93444262193597,-47.22250265028864,11.578979492187502
19,-12.360969245419955,-41.13673023138781,-45.59587097167968,-0.013535889000189,-19.299894713009763,-45.59587097167969,13.008549963283595,-37.19098811903592,-45.59587097167969,36.00364515673265,1.7958284848560857,-45.595870971679695,-25.325491234645074,9.795153542192374,-45.59587097167969,,,,-46.82391690898748,31.47828508069826,-17.00844573974609,38.17302619511752,15.303222682576894,-17.008445739746094,-29.415380408649803,-30.700271683996107,-17.008445739746097,18.214117960944456,53.702911572507496,-17.0084457397461,-3.694281190472912,50.260882632053885,-17.0084457397461,38.7066586599574,-23.221187148700807,-17.008445739746097,-59.57801244843387,23.92570632973338,11.578979492187504,36.5151258533694,21.9011038997542,11.578979492187502,-28.441654827839358,-31.207362702886652,11.578979492187498,4.65523175405513,65.7103162578602,11.578979492187496,-35.62348498498339,47.78679639891896,11.578979492187504,19.310265678836448,-51.508535436115885,11.578979492187491
20,-10.600606630794248,-42.11430019698448,-45.59587097167968,2.0111114535912824,-19.40556226406973,-45.595870971679695,11.284669395961666,-38.2135611464719,-45.59587097167969,34.93391115301368,-5.132508724410771,-45.59587097167969,-24.955592512861767,2.7637604163820906,-45.595870971679695,,,,-46.181869030544725,33.38079147287063,-17.008445739746097,38.10843331808345,17.294646337656175,-17.00844573974609,-30.51036583554296,-32.37983574747591,-17.008445739746097,24.34928533307748,50.32997248400837,-17.00844573974609,3.282828197943594,49.682494847217,-17.008445739746094,41.554566425770034,-16.682031896891147,-17.008445739746094,-59.23888344336553,25.89636964758965,11.578979492187502,36.75826484532121,23.894009017059847,11.578979492187504,-30.423866947159983,-31.3283413372216,11.578979492187502,-2.273594407609621,66.8100849746001,11.578979492187498,-29.661753196315903,51.63345725346512,11.5789794921875,13.788411430103714,-55.92567462692476,11.5789794921875
21,-8.829874082027079,-43.10852151457842,-45.59587097167968,3.998983162955611,-19.27209826567188,-45.59587097167968,9.472989716979589,-39.08728151939269,-45.59587097167968,33.36592541296284,-11.953458264583626,-45.595870971679695,-22.609294225481253,-3.865746001559828,-45.59587097167969,,,,-45.35128985197835,35.20275607515133,-17.008445739746094,37.87039086215372,19.282953616173177,-17.008445739746087,-30.752572989991712,-34.24837512352122,-17.008445739746097,30.2097461552387,46.5091131497388,-17.008445739746094,10.106466623690292,48.1022546539248,-17.0084457397461,40.9744843035688,-10.182746572599502,-17.008445739746097,-58.7487740053419,27.83499102532404,11.578979492187525,36.75146347105694,25.90696609317456,11.578979492187502,-32.37660570800152,-31.83159700831181,11.578979492187504,-9.283562812607045,67.06093862977058,11.578979492187496,-23.275347042283077,54.76619468454254,11.578979492187504,8.046449973101018,-60.0498129423211,11.5789794921875
22,-7.011736809174732,-43.9283490154746,-45.5958709716797,5.947347709225318,-18.745853994478928,-45.595870971679695,7.637625657045312,-39.9138489925922,-45.59587097167968,31.467759871854945,-18.69204591094165,-45.59587097167969,-18.40515110051055,-9.498445171866916,-45.595870971679695,,,,-44.42704526661741,36.98689185989415,-17.008445739746094,37.68486815654608,21.28232634777057,-17.008445739746097,-30.255130574564568,-36.220778982206426,-17.008445739746094,35.511182421884506,41.943337754220266,-17.008445739746094,16.672612627759655,45.61531631374582,-17.00844573974609,34.69916791990941,-11.793230255176203,-17.008445739746094,-58.17363105588328,29.753752433947035,11.578979492187518,36.546697151774936,27.9069316251911,11.578979492187498,-34.286107855700955,-32.52130388945981,11.578979492187498,-16.23400452633513,66.20458050830753,11.578979492187496,-16.452833661883577,56.83639587091741,11.578979492187504,1.704547609853183,-63.172719927163484,11.5789794921875
23,-5.050857884894286,-44.40343320452987,-45.595870971679695,7.904577953978056,-18.213026831800818,-45.59587097167967,5.68820531755271,-40.38731637261708,-45.595870971679695,29.252147051899797,-25.33169336455329,-45.595870971679695,-13.011852264404297,-14.039755821228027,-45.59587097167969,,,,-43.50384286076438,38.768571425559145,-17.008445739746097,37.16794032723805,23.212084605608936,-17.008445739746094,-29.5790814837469,-38.09415279062918,-17.008445739746094,40.08013324704256,36.64226204337295,-17.008445739746094,22.71359475529105,41.98499257511267,-17.0084457397461,29.195849457132876,-16.32327841386828,-17.008445739746094,-57.50073393847257,31.63722079614134,11.578979492187512,36.1981143587136,29.88510901601754,11.578979492187502,-35.76384009351904,-33.8008414375374,11.578979492187496,-23.091796554987106,64.74034047457906,11.5789794921875,-9.421619051432543,57.73547144601908,11.5789794921875,-5.057864401975276,-65.24095144997057,11.578979492187502
24,-3.090553673836937,-44.941660991754254,-45.595870971679695,9.716187482413256,-17.330372326196454,-45.59587097167971,3.7371810803411383,-40.9324058602721,-45.59587097167968,25.88456494369973,-31.443513217048075,-45.59587097167969,,,,,,,-42.41549987615752,40.45804464991416,-17.008445739746094,36.48228300738039,25.093560331963364,-17.008445739746097,-28.788976975762868,-39.92783176993667,-17.008445739746097,43.74269134983109,30.674293846609,-17.008445739746094,27.94608097245341,37.29055154645892,-17.0084457397461,24.097201109530165,-21.28276281452777,-17.00844573974609,-56.71809578294653,33.47892270247732,11.57897949218751,35.84434177096166,31.86864465377671,11.578979492187504,-37.08525995115616,-35.36461450557148,11.5789794921875,-29.610153038790475,62.13087122593856,11.5789794921875,-2.305857722216168,57.758378899547246,11.578979492187504,-12.10525502789258,-65.78325389215617,11.578979492187504
25,-1.0829095964315942,-45.038845105969,-45.5958709716797,11.503148308873708,-16.39665198116124,-45.5958709716797,1.7827965952755451,-41.338348557106926,-45.59587097167968,20.82013530086896,-36.25495592885537,-45.5958709716797,,,,,,,-41.302057083091945,42.12689335273076,-17.008445739746094,35.692554346961906,26.933063127547705,-17.0084457397461,-27.742959558064907,-41.63024740207708,-17.00844573974609,46.42897210565864,24.21933657364305,-17.008445739746097,32.45529082457274,31.900061605094542,-17.008445739746094,18.54131462547067,-25.73387405648453,-17.008445739746094,-55.87130945979187,35.291601597468095,11.5789794921875,35.263679257565144,33.779119875958365,11.5789794921875,-38.41766950072322,-36.8467004962882,11.5789794921875,-35.74039923739756,58.723346577612965,11.578979492187498,4.722598641873356,56.83232939019378,11.5789794921875,-19.102956527483578,-64.81507393727098,11.578979492187502
26,0.9393090133549468,-45.03690548300487,-45.5958709716797,13.22220618915569,-15.355216326467616,-45.5958709716797,-0.2180876889491513,-41.21472500947563,-45.59587097167969,15.011179347566827,-40.16291921240087,-45.59587097167979,,,,,,,-40.08601116940442,43.718938681714064,-17.008445739746094,34.797731190337764,28.723025093676757,-17.00844573974609,-26.64528049352144,-43.309359607557326,-17.008445739746094,48.58342869937869,17.577907090869232,-17.00844573974608,36.13636669741935,25.911507976214157,-17.008445739746097,12.06777899989739,-28.6468136417272,-17.008445739746094,-54.97868290275501,37.08162669401894,11.578979492187498,34.36516379566518,35.584870175678915,11.578979492187504,-38.83002506469094,-38.83275877291556,11.578979492187496,-41.383290430523466,54.546703731502895,11.5789794921875,11.650895133936512,55.19740047950563,11.5789794921875,-25.425010432291668,-61.66900732946286,11.578979492187504
27,2.943330292209968,-44.90283212114673,-45.59587097167967,14.846308652992333,-14.16026012849212,-45.59587097167968,-2.209214200369433,-40.94344643544151,-45.59587097167969,8.620172134619011,-43.013734591500544,-45.59587097167961,,,,,,,-38.79858574515531,45.26012380924468,-17.008445739746094,33.77401004976641,30.440283922555523,-17.008445739746094,-25.51111199821884,-44.95451428541116,-17.00844573974609,49.84575582752926,10.673171574411263,-17.0084457397461,38.41215419803997,19.274277739067355,-17.008445739746097,5.286736488342285,-30.80487060546875,-17.008445739746094,-54.06439120300372,38.8614721330313,11.578979492187502,33.40741888041124,37.3645330760632,11.5789794921875,-38.814840849559495,-40.86792575396295,11.5789794921875,-46.47446581346622,49.72208406753626,11.5789794921875,18.2324250763804,52.48963014102915,11.578979492187502,-30.734162485559104,-57.03073326220045,11.578979492187502
28,4.922296638546428,-44.51944528818902,-45.59587097167969,16.411788483126895,-12.889104809100346,-45.595870971679695,-4.209309175536294,-40.769851763618426,-45.59587097167969,1.7675785036473657,-44.47541541775112,-45.59587097167967,,,,,,,-37.50693850463549,46.79717095356084,-17.008445739746087,32.66558951198522,32.108531020208346,-17.0084457397461,-24.206622795359973,-46.476307705478696,-17.008445739746094,50.18062939826567,3.696336452576717,-17.008445739746097,38.22172112387982,12.296160394542795,-17.008445739746097,,,,-53.04217904208814,40.57877006107371,11.578979492187504,32.34779218236153,39.06596622192357,11.578979492187498,-38.45266708363382,-42.857249273044175,11.578979492187502,-50.92683444613272,44.29500743759403,11.578979492187498,24.149182094963862,48.54606189789894,11.578979492187498,-35.1765681618372,-51.54161146203565,11.5789794921875
29,6.886312809894196,-44.046266111002666,-45.595870971679695,17.89081632187558,-11.52257424307759,-45.595870971679695,-6.087826427581254,-40.13370161576204,-45.59587097167969,-5.222233553761589,-44.30863062618827,-45.59587097167969,,,,,,,-36.06619125260568,48.19518002631949,-17.008445739746097,31.5176347677559,33.75031653296472,-17.00844573974609,-22.81998473547449,-47.91985688222712,-17.008445739746094,49.91760075783326,-3.297010444947646,-17.008445739746097,36.37681784991668,5.546735032138851,-17.008445739746097,,,,-51.93092697223697,42.24391861172911,11.578979492187502,31.13875825354528,40.6777107677213,11.5789794921875,-37.82359692539132,-44.76426058144818,11.578979492187496,-54.49465288640355,38.24614927220978,11.5789794921875,29.484244474465694,43.850565732187526,11.578979492187496,-38.52795070410518,-45.33434817506049,11.578979492187502
30,8.806534439222943,-43.4419353486854,-45.59587097167968,19.349479063237805,-10.129166478766912,-45.595870971679695,-7.909091016020355,-39.2354247581967,-45.59587097167968,-11.623367350850437,-41.5837956799941,-45.59587097167969,,,,,,,-34.64825949939848,49.618737346641424,-17.008445739746097,30.245308955495695,35.29057082135525,-17.00844573974609,-21.33722170191192,-49.259679347279295,-17.008445739746094,48.5324084518116,-10.157232057173363,-17.008445739746094,33.15810692140364,-0.6868153489523702,-17.008445739746094,,,,-50.82248977656005,43.91012726879172,11.578979492187498,29.93272263665228,42.29266975432074,11.578979492187502,-36.99625922661254,-46.60213052852586,11.5789794921875,-57.33055066203704,31.83468570041103,11.578979492187475,33.70388846884323,38.13147138692733,11.5789794921875,-39.55300989102151,-38.41113425589395,11.578979492187504
31,10.664796519043978,-42.65890982575205,-45.59587097167967,20.73804522811948,-8.672601382653857,-45.59587097167968,-9.699855707435576,-38.33890996427161,-45.59587097167968,-16.82728763363894,-36.942710373101576,-45.595870971679695,,,,,,,-33.16643598131778,50.965409286096815,-17.008445739746097,28.83217351696407,36.71010528813717,-17.008445739746094,-19.78508812856111,-50.525697062518304,-17.008445739746094,46.19762344325043,-16.75584869018441,-17.008445739746094,29.201513955811585,-6.4980819152013485,-17.008445739746094,,,,-49.63875679426208,45.522544792731786,11.5789794921875,28.65865395717617,43.84005338521939,11.578979492187498,-36.03098776735756,-48.369078118379726,11.578979492187504,-59.37655098521418,25.125452603005726,11.578979492187516,36.351965550741184,31.527499262125804,11.578979492187502,-35.67593912939602,-32.705933707559495,11.5789794921875
32,12.490478822758025,-41.79730344319058,-45.59587097167969,22.010644876464912,-7.103105757076144,-45.59587097167969,-11.237023064441203,-37.08871419403223,-45.59587097167967,-20.968680728201235,-31.31234235967805,-45.595870971679695,,,,,,,-31.56834606166127,52.17983703938898,-17.008445739746097,27.35678305173748,38.06376074959508,-17.008445739746094,-18.188453780137703,-51.73697960181803,-17.008445739746094,43.17593297288078,-23.07108000969029,-17.008445739746097,24.47785419107817,-11.67562716973922,-17.008445739746097,,,,-48.382108924152725,47.079926602404925,11.578979492187502,27.22221650055167,45.25154245170387,11.578979492187498,-34.93600768693684,-50.05254021638441,11.5789794921875,-60.631562199533725,18.22186604097095,11.578979492187504,36.914578703462944,24.453522617504955,11.5789794921875,-28.97832310234924,-30.587044812740917,11.578979492187502
33,14.256234228049903,-40.82718252035665,-45.5958709716797,23.20006914671122,-5.475515396249612,-45.5958709716797,-12.590309065316884,-35.57261259538547,-45.59587097167967,-24.089472292124164,-25.04402759674555,-45.59587097167971,,,,,,,-29.946202421346143,53.36696178929615,-17.008445739746094,25.812347313584517,39.33434775399751,-17.008445739746094,-16.436423712838614,-52.68501678890115,-17.008445739746087,39.70078633535336,-29.14141169123077,-17.00844573974608,19.157932911873083,-16.263628403524674,-17.00844573974609,,,,-47.06088312523466,48.58157286660581,11.578979492187498,25.758385553594675,46.63903856586834,11.578979492187496,-33.74424873926672,-51.67357139186447,11.578979492187496,-61.08707463959912,11.225759619887768,11.578979492187504,35.08719504672246,17.596791391376364,11.578979492187502,-21.88989498795057,-30.848004886203206,11.578979492187502
34,15.935185873553394,-39.710703516696206,-45.59587097167968,24.18866715571237,-3.73278467239368,-45.59587097167969,-13.861785757133893,-34.01250582532838,-45.59587097167967,-26.39672946125273,-18.427622404330847,-45.59587097167954,,,,,,,-28.22120061502072,54.38647787102853,-17.008445739746097,24.188458472282896,40.50379183987927,-17.00844573974609,-14.608651954544356,-53.5170541846221,-17.008445739746094,35.39322048665772,-34.659874274176424,-17.00844573974609,13.19497425801328,-19.981331730482623,-17.00844573974609,,,,-45.68486893776037,50.033454335413445,11.578979492187498,24.2818037818988,47.99908167488024,11.5789794921875,-32.51633445989208,-53.26647152285572,11.5789794921875,-60.54502082148911,4.236027734908525,11.5789794921875,32.22404788393909,11.10748478954396,11.578979492187496,-14.820951642833142,-30.913360234592897,11.578979492187498
35,17.548470386690198,-38.50025602724784,-45.59587097167968,25.01429949571325,-1.8920792072327757,-45.59587097167967,-14.970205274700527,-32.4090747720735,-45.59587097167968,-28.050447463989254,-11.618916511535645,-45.59587097167969,,,,,,,-26.454560516603003,55.34593647506214,-17.008445739746094,22.50279075129935,41.58287344809656,-17.008445739746094,-12.81482294503071,-54.40777949499326,-17.008445739746094,30.755603390757518,-39.90189613356353,-17.008445739746104,6.6003899574279785,-22.392902374267575,-17.008445739746094,,,,-44.308084820442495,51.48499197082429,11.5789794921875,22.698969025280302,49.23814216973969,11.578979492187496,-31.17703657443861,-54.76137726688414,11.57897949218747,-59.20209791587631,-2.644428333912651,11.578979492187496,28.90368340012917,4.823952741420563,11.578979492187496,-7.753843722652433,-30.691154985957255,11.578979492187498
36,19.10039431847153,-37.21211557502018,-45.59587097167969,25.779921049252845,-0.0102077134362262,-45.59587097167968,-16.12065861876266,-30.701409922384823,-45.595870971679695,,,,,,,,,,-24.66090900531892,56.237084696285095,-17.008445739746094,20.768163507138585,42.58097528905078,-17.008445739746094,-10.882856035456587,-54.94267544837834,-17.00844573974609,25.71277830853641,-44.75273199092332,-17.008445739746094,,,,,,,-42.92654316312572,52.93151796361775,11.578979492187502,21.082006317417576,50.43936749427545,11.578979492187496,-29.789371194053924,-56.218090045480864,11.57897949218746,-57.427349396703306,-9.42650190894094,11.578979492187498,24.635083136414448,-0.8418995298823678,11.578979492187504,-0.7402388502344641,-29.7678687587132,11.578979492187496
37,20.56050715161389,-35.82401489717409,-45.59587097167969,26.042509405057924,1.968322174585689,-45.59587097167969,-16.17746120814927,-28.97475091674057,-45.59587097167968,,,,,,,,,,-22.78700844723072,56.95164301177515,-17.008445739746094,18.99283376283755,43.50393417070553,-17.008445739746094,-8.924303660113031,-55.363866230229256,-17.008445739746087,20.290127495534183,-49.17708032497247,-17.008445739746094,,,,,,,-41.48025339746977,54.31399313656059,11.578979492187502,19.43831346470135,51.59357681168641,11.5789794921875,-28.39065060655244,-57.66216280866784,11.578979492187443,-55.29514376546848,-16.106907887665702,11.5789794921875,19.857207142897,-6.124925974946308,11.5789794921875,5.872088432312012,-27.280712127685547,11.5789794921875
38,21.912997542945657,-34.32682396322189,-45.5958709716797,26.132365639727507,3.993838148995613,-45.595870971679695,-15.04864174559101,-27.01523815763452,-45.59587097167968,,,,,,,,,,-20.89275039501361,57.62564516392872,-17.008445739746094,17.17687335449038,44.34632352310648,-17.008445739746097,-6.941562951009046,-55.631186505112815,-17.008445739746094,14.528201041450467,-53.14980241866421,-17.008445739746094,,,,,,,-39.97254921183177,55.628926926220814,11.5789794921875,17.69337455222305,52.59005307567792,11.578979492187498,-26.89572906766662,-59.01522440633665,11.57897949218743,-52.86247875433692,-22.687332065214097,11.5789794921875,14.569480895996094,-10.874465942382812,11.5789794921875,,,
39,23.2645830475304,-32.83063472162011,-45.59587097167969,26.341248405012188,5.998122307917987,-45.59587097167969,-13.872934281705042,-25.719465854566725,-45.59587097167968,,,,,,,,,,-18.97908121081385,58.22343431698256,-17.008445739746094,15.319723884458297,45.0913182410603,-17.008445739746097,-4.940711286972368,-55.69998829530567,-17.008445739746097,8.29740718319401,-56.330686050630895,-17.008445739746097,,,,,,,-38.39810590441581,56.86220828527675,11.57897949218749,15.919490569928849,53.54210221938424,11.578979492187502,-25.33278784972029,-60.275318009747366,11.578979492187491,-50.28649887733648,-29.21456777060268,11.578979492187502,,,,,,
40,24.511782301374552,-31.247416460773945,-45.595870971679695,26.33697444746733,8.000058049034237,-45.595870971679695,-11.78564073070848,-25.85540785311216,-45.5958709716797,,,,,,,,,,-17.038363038626443,58.74693475545322,-17.00844573974609,13.43059787503716,45.75085343432596,-17.00844573974609,-2.94492526304898,-55.575545682274665,-17.008445739746094,1.7146749720023406,-58.629734884037774,-17.008445739746097,,,,,,,-36.77366474253312,58.03126982596847,11.578979492187491,14.147445067259389,54.490019641512895,11.578979492187498,-23.635299593315185,-61.34813161292038,11.578979492187502,-47.5697799395583,-35.68454133106718,11.5789794921875,,,,,,
41,25.70983810533142,-29.624513951991236,-45.595870971679695,26.063297308030503,10.00311582341378,-45.59587097167969,-9.796758840429415,-25.8003412148964,-45.5958709716797,,,,,,,,,,-15.089310942278312,59.21540464904139,-17.00844573974609,11.53010845806307,46.37713873284952,-17.008445739746094,-0.948578457220135,-55.39294862483624,-17.008445739746097,-5.198591929342352,-59.57648144882917,-17.00844573974609,,,,,,,-35.10870364718152,59.138780818164136,11.578979492187502,12.319544447217352,55.32636178458278,11.5789794921875,-21.89751158493373,-62.36743460814421,11.578979492187496,-44.48325045138117,-41.98566337388568,11.578979492187504,,,,,,
42,26.84392547044803,-27.958935614942664,-45.59587097167967,25.68253597304774,11.989756966573225,-45.5958709716797,-7.80020681566911,-25.751904693982933,-45.59587097167966,,,,,,,,,,-13.104374513450496,59.520408786829954,-17.008445739746094,9.616029806907328,46.95941642884649,-17.008445739746094,1.0208463925963265,-55.07640168704833,-17.008445739746094,-12.09922186286009,-58.78568686174566,-17.008445739746097,,,,,,,-33.34775323350452,60.09212008790468,11.5789794921875,10.44302603283676,56.0499556147405,11.578979492187498,-20.097410499999476,-63.248266019914965,11.5789794921875,-41.13601665590622,-48.15339058013943,11.5789794921875,,,,,,
43,27.892489895288843,-26.237702057703867,-45.59587097167967,25.07672990721331,13.900791321524029,-45.59587097167969,-5.796579177782967,-25.86473808654597,-45.59587097167966,,,,,,,,,,-11.111781892910898,59.77423732009886,-17.008445739746094,7.687766455749053,47.4943248904057,-17.008445739746094,2.9442606975997525,-54.51924446421273,-17.0084457397461,-18.66409007420761,-56.38394970324668,-17.008445739746097,,,,,,,-31.60930815919197,61.08247309941996,11.578979492187496,8.537328641569596,56.68986524013675,11.5789794921875,-18.19996263570955,-63.90710883068158,11.578979492187504,-37.3238895558974,-54.03816101453906,11.5789794921875,,,,,,
44,28.90786916279491,-24.49478332306211,-45.595870971679695,24.27406106488761,15.751843476289668,-45.59587097167967,-3.7923744244492776,-26.013931673943038,-45.59587097167969,,,,,,,,,,-9.111050240195391,59.89836915152304,-17.008445739746094,5.748369408256175,47.98803908865042,-17.008445739746094,4.883078143730938,-54.00343296320247,-17.00844573974609,-24.482017133710787,-52.533861371560974,-17.008445739746097,,,,,,,-29.834121918887806,62.00166762558285,11.5789794921875,6.609623012853339,57.26186412881086,11.578979492187498,-16.255362736825287,-64.44743398322274,11.578979492187502,-32.80383208836076,-59.39720433064247,11.578979492187502,,,,,,
45,29.87284430382396,-22.72547462661562,-45.59587097167969,23.53904381857817,17.63503418534211,-45.59587097167968,-1.7846600764066896,-26.019616164155245,-45.59587097167967,,,,,,,,,,-7.103359761941533,59.886662640169845,-17.008445739746097,3.7979290695890633,48.4341698814452,-17.00844573974609,6.739010445645815,-53.252531400790176,-17.008445739746097,-29.18288410234924,-47.36502805347418,-17.008445739746094,,,,,,,-27.957196028283235,62.69674778040826,11.5789794921875,4.6502968996722815,57.708756769825655,11.5789794921875,-14.260215284690906,-64.68025086250118,11.5789794921875,-27.457378441830382,-63.91557916290982,11.5789794921875,,,,,,
46,30.790597575875648,-20.9292555916808,-45.59587097167968,22.58176879335917,19.401907534575045,-45.59587097167967,0.221348655934854,-25.893318658679146,-45.595870971679645,,,,,,,,,,-5.096553452245579,59.842021448000985,-17.008445739746094,1.838698613593683,48.84699834455194,-17.008445739746076,8.599117492584055,-52.511088023845645,-17.00844573974609,-32.765801219697885,-41.35920444075346,-17.008445739746094,,,,,,,-26.08268289109494,63.39946882841052,11.5789794921875,2.6617724665235003,58.01438325599803,11.5789794921875,-12.265952317378902,-64.95514903305322,11.578979492187504,-21.314988256512784,-67.26615601597784,11.578979492187498,,,,,,
47,31.689338275933984,-19.12530836333851,-45.59587097167968,21.43717257359881,21.064164175541787,-45.59587097167968,2.2183094024658203,-25.696535110473636,-45.59587097167969,,,,,,,,,,-3.0939016589431163,59.72513023759447,-17.008445739746097,-0.1284344600734477,49.22509483823084,-17.00844573974605,10.406538661952412,-51.6631664111389,-17.00844573974609,-35.6216010140291,-34.96974666714969,-17.008445739746094,,,,,,,-24.18558118666845,64.02699846436865,11.578979492187502,0.6618885749288892,58.22472657507401,11.578979492187498,-10.269249281677087,-65.10007530059765,11.578979492187502,-14.589607262454155,-69.17015907203736,11.578979492187502,,,,,,
48,32.49339800139387,-17.277383642481762,-45.59587097167969,20.20251981664131,22.656860457932797,-45.5958709716797,,,,,,,,,,,,,-1.0964268386019052,59.52582038259665,-17.008445739746094,-2.107970144187616,49.514612348065015,-17.008445739746072,12.153596918951669,-50.68552713060288,-17.008445739746094,-38.17034934781024,-28.45182913718236,-17.00844573974609,,,,,,,-22.259828334567057,64.57186250550077,11.578979492187496,-1.3441410000668332,58.37493670982704,11.57897949218752,-8.259935744868047,-65.00225967310075,11.5789794921875,-7.58426354591008,-69.45306272367138,11.578979492187504,,,,,,
49,33.273236604776336,-15.4167845645413,-45.595870971679695,18.855545462018604,24.158575525350464,-45.59587097167968,,,,,,,,,,,,,0.8956709973491632,59.28154212313688,-17.008445739746094,-4.102665442925798,49.66610287784832,-17.008445739746097,13.914725006763764,-49.731609356230045,-17.008445739746094,-40.43446731567383,-21.828161239624023,-17.008445739746094,,,,,,,-20.34122901330199,65.14266825404394,11.578979492187498,-3.3543803912160297,58.44486020672359,11.578979492187532,-6.252394907181687,-64.83807365887726,11.5789794921875,-0.6793587433155306,-68.20768889328359,11.5789794921875,,,,,,
50,33.989801345491585,-13.534092968130954,-45.59587097167969,17.370443508788853,25.518683985173237,-45.59587097167969,,,,,,,,,,,,,2.880062229353665,58.98188266789041,-17.008445739746094,-6.098730870462568,49.82051333817744,-17.008445739746076,15.61677798921019,-48.67893374058626,-17.008445739746094,,,,,,,,,,-18.400054737202947,65.6169306092024,11.578979492187498,-5.36282182327801,58.37927555774123,11.578979492187509,-4.285301423358889,-64.44744520362018,11.578979492187502,5.726186488040959,-65.36528366404417,11.5789794921875,,,,,,
51,34.58765251297072,-11.607994987243517,-45.5958709716797,15.74424293575264,26.70254882046287,-45.59587097167969,,,,,,,,,,,,,4.854245502980024,58.61913408856769,-17.008445739746094,-8.095099690825005,49.952693838690266,-17.008445739746083,17.31359564480202,-47.61618457697672,-17.008445739746094,,,,,,,,,,-16.427325368652603,65.95273858562277,11.578979492187504,-7.365581159985266,58.20368684298503,11.578979492187512,-2.318799243301396,-64.00959514335969,11.5789794921875,11.585366624933648,-61.512068236340525,11.578979492187498,,,,,,
52,35.16809119875492,-9.676322826343302,-45.595870971679695,14.044190182676498,27.793176265531493,-45.59587097167969,,,,,,,,,,,,,6.815697283659356,58.194452015576665,-17.008445739746097,-10.09543502089728,49.95890523055521,-17.008445739746104,18.967984394893406,-46.49317650602962,-17.008445739746094,,,,,,,,,,-14.44860119437076,66.24573650130324,11.5789794921875,-9.365446694428222,58.00029500241022,11.578979492187502,-0.3681559140137243,-63.54092347225156,11.578979492187502,17.191626936225408,-57.29354992472072,11.578979492187496,,,,,,
53,35.61710029686294,-7.712779147864265,-45.59587097167969,12.31658760568953,28.831359318051717,-45.59587097167968,,,,,,,,,,,,,8.760192050286037,57.69729120663724,-17.008445739746094,-12.094181306464916,49.8259251061399,-17.00844573974612,20.567128892416456,-45.28874209992848,-17.008445739746094,,,,,,,,,,-12.466210554517462,66.51449187573478,11.578979492187502,-11.363240983941935,57.77740592738095,11.5789794921875,1.511974128577081,-62.82133279036994,11.578979492187502,22.63609325149783,-52.86837202042021,11.578979492187498,,,,,,
54,35.99761670626066,-5.731134117357423,-45.59587097167969,10.439372250353276,29.57595104695708,-45.59587097167968,,,,,,,,,,,,,10.687178127666517,57.13461613855882,-17.00844573974609,-14.082669837053484,49.57411333775931,-17.00844573974611,22.15917516634879,-44.07531897020181,-17.008445739746094,,,,,,,,,,-10.477502528509882,66.73057863988532,11.578979492187504,-13.35386332341846,57.48488326378514,11.578979492187502,3.373618327600592,-62.05966603732888,11.578979492187504,27.93429137714988,-48.26855572023754,11.5789794921875,,,,,,
55,36.33683158250211,-3.744892641492033,-45.595870971679695,8.577567937550437,30.35113870883759,-45.59587097167969,,,,,,,,,,,,,12.596832909376287,56.517306919132565,-17.00844573974609,-16.04370857256898,49.18392972709704,-17.008445739746083,23.69751863517024,-42.79778103931383,-17.008445739746065,,,,,,,,,,-8.479668403021805,66.83024994926517,11.5789794921875,-15.30875433970111,57.024617991309725,11.578979492187504,5.173030823597748,-61.17536744966512,11.578979492187498,32.914170962720085,-43.32683844722802,11.5789794921875,,,,,,
56,36.54080118664293,-1.738819798351263,-45.59587097167969,6.64593888402234,30.88821371908649,-45.59587097167967,,,,,,,,,,,,,14.48512226190687,55.83616464831265,-17.008445739746094,-17.96489067374049,48.61404053211341,-17.0084457397461,25.18925377786122,-41.46307483771783,-17.008445739746044,,,,,,,,,,-6.479116808940139,66.82372132097672,11.578979492187498,-17.24223252322906,56.47034403997954,11.5789794921875,6.911484155572369,-60.1668990087452,11.578979492187491,37.49990081787109,-38.015869140625,11.5789794921875,,,,,,
57,36.71067056262317,0.2709122331809709,-45.59587097167969,4.663803223899235,31.281958644705743,-45.59587097167967,,,,,,,,,,,,,16.349814567379052,55.092401504154914,-17.008445739746094,-19.90304806427907,48.10812050584153,-17.0084457397461,26.67011466087502,-40.11570525484457,-17.008445739746087,,,,,,,,,,-4.480117661546778,66.74056917219383,11.5789794921875,-19.185960951694558,55.95522239673375,11.578979492187504,8.650492790609581,-59.1531617714355,11.578979492187496,,,,,,,,,
58,36.80060412006898,2.2829311938465664,-45.59587097167972,2.6845996327310697,31.65295435785456,-45.59587097167968,,,,,,,,,,,,,18.18906493824576,54.28901984199656,-17.008445739746104,-21.77886141590505,47.418035038216885,-17.00844573974609,28.059076816753574,-38.673335094782914,-17.008445739746055,,,,,,,,,,-2.4851184932314605,66.59440126726558,11.578979492187498,-21.11312378099606,55.38791404826386,11.578979492187504,10.323081483946664,-58.03923142884479,11.578979492187484,,,,,,,,,
59,36.80998789277935,4.298468227526761,-45.59587097167973,0.6758106079296826,31.873858193131262,-45.59587097167967,,,,,,,,,,,,,19.998330290465493,53.41825381959856,-17.00844573974613,-23.61706256171392,46.61469673485336,-17.008445739746087,29.42206149874439,-37.20778629632865,-17.008445739746076,,,,,,,,,,-0.4957119641082632,66.3830118827509,11.5789794921875,-23.00987904673129,54.72007255471352,11.578979492187502,11.97786833249658,-56.89756693211556,11.57897949218749,,,,,,,,,
60,36.82499297761947,6.316519799753422,-45.59587097167968,-1.3341416488499205,32.001144061853566,-45.59587097167967,,,,,,,,,,,,,21.7728806810285,52.478880730515016,-17.008445739746122,-25.396436800346727,45.69883668543864,-17.00844573974609,30.723531002330844,-35.68862307024773,-17.0084457397461,,,,,,,,,,1.4865356122380895,66.11406502530626,11.5789794921875,-24.88723731985764,53.9964921233188,11.5789794921875,13.60688792920947,-55.72266528023749,11.578979492187502,,,,,,,,,
61,36.60596167553477,8.320145103354816,-45.59587097167973,-3.344000637019761,31.899135945674505,-45.595870971679695,,,,,,,,,,,,,23.46622696212779,51.40652398247522,-17.00844573974608,-27.084960298343997,44.62816789305434,-17.008445739746094,31.976471512501146,-34.127359356148595,-17.008445739746094,,,,,,,,,,3.462211037784701,65.79900187404021,11.5789794921875,-26.731961983493967,53.197757324141776,11.5789794921875,15.188205032351403,-54.48276787791985,11.578979492187504,,,,,,,,,
62,36.28462595788545,10.31110533565156,-45.59587097167971,-5.347844587412347,31.657173363890784,-45.59587097167969,,,,,,,,,,,,,25.091739671229423,50.22515605716415,-17.008445739746108,-28.755788927255416,43.51789642486247,-17.008445739746094,33.20904401821698,-32.55061952806687,-17.00844573974609,,,,,,,,,,5.42900862511059,65.43269593532477,11.578979492187498,-28.5329914806098,52.30536454318526,11.5789794921875,16.762770274321113,-53.23223061315748,11.5789794921875,,,,,,,,,
63,35.88448283226407,12.287091924118918,-45.59587097167968,-7.329381291583143,31.29158463638086,-45.595870971679695,,,,,,,,,,,,,26.736384575603804,49.07613520605007,-17.008445739746097,-30.356900612384337,42.32263363891266,-17.008445739746097,34.38639948587407,-30.93333355160989,-17.0084457397461,,,,,,,,,,7.377742191410388,64.98257085353998,11.578979492187496,-30.3278613706906,51.39961564523075,11.5789794921875,18.32564333807525,-51.96905146142242,11.5789794921875,,,,,,,,,
64,35.40762025550403,14.245973908556548,-45.59587097167969,-9.269497513241085,30.748157538379083,-45.59587097167968,,,,,,,,,,,,,28.322420682081543,47.845582431075066,-17.00844573974608,-31.811744642355883,40.954188200791805,-17.008445739746104,35.53121998404676,-29.29156881198572,-17.00844573974611,,,,,,,,,,9.305983702152648,64.44711306925609,11.5789794921875,-32.11087121158724,50.46967369626977,11.578979492187496,19.85101963894659,-50.65909659049588,11.5789794921875,,,,,,,,,
65,34.868691698070805,16.18849310192261,-45.59587097167968,-11.15298118506793,30.033251789590373,-45.59587097167967,,,,,,,,,,,,,29.89094022401118,46.5915325678272,-17.008445739746087,-33.24516620829477,39.55266562536211,-17.008445739746097,36.68926172144426,-27.65838458463948,-17.008445739746094,,,,,,,,,,11.207451291202837,63.824413493410624,11.578979492187502,-33.859002825691555,49.47803635162992,11.578979492187502,21.368731816267083,-49.34171265184781,11.578979492187498,,,,,,,,,
66,34.25919070794728,18.1112942469022,-45.59587097167969,-12.98134820685678,29.180279955122224,-45.59587097167969,,,,,,,,,,,,,31.406307831080067,45.2766484844533,-17.008445739746094,-34.66144928908274,38.14493213802229,-17.00844573974609,37.67160210947197,-25.91589455833979,-17.0084457397461,,,,,,,,,,13.06502457038714,63.08470478550645,11.5789794921875,-35.5566231927591,48.40151462995445,11.578979492187504,22.83884829445968,-47.971246029819234,11.5789794921875,,,,,,,,,
67,33.55587318270629,20.00189687292254,-45.59587097167969,-14.734951769360986,28.188568368213645,-45.595870971679695,,,,,,,,,,,,,32.87093604717902,43.903507444919406,-17.008445739746087,-35.913215872049655,36.58314189929528,-17.008445739746094,38.65376195176929,-24.17043541207084,-17.008445739746083,,,,,,,,,,14.902177946353202,62.290533673452224,11.5789794921875,-37.20690870782085,47.251113260571536,11.578979492187504,24.315360994172732,-46.60720863150887,11.5789794921875,,,,,,,,,
68,32.728694289999744,21.839229354105125,-45.59587097167969,-16.29302547393538,26.91689567614625,-45.595870971679695,,,,,,,,,,,,,34.31734918699814,42.511042468114105,-17.008445739746087,-37.205792352655415,35.0480239871499,-17.008445739746097,39.61374187511852,-22.414708224535115,-17.008445739746094,,,,,,,,,,16.733229653417943,61.4845871942147,11.578979492187502,-38.73246476549794,45.94669040579166,11.5789794921875,25.80071252694856,-45.25307887661002,11.578979492187498,,,,,,,,,
69,31.79930249703037,23.631542760104363,-45.59587097167967,-17.886802417220707,25.66306082696809,-45.59587097167969,,,,,,,,,,,,,35.70610368157776,41.063042894132025,-17.008445739746094,-38.25569255326532,33.35220118211245,-17.008445739746094,40.428091005213005,-20.590574795025265,-17.008445739746094,,,,,,,,,,18.51338495602872,60.57497532996285,11.5789794921875,-40.16077272679622,44.52846303496085,11.578979492187504,27.25380405079639,-43.86428216964818,11.5789794921875,,,,,,,,,
70,30.771473999705183,25.36877041999248,-45.595870971679695,-19.26104591205423,24.20987398818237,-45.59587097167969,,,,,,,,,,,,,37.02760585995428,39.55219973994209,-17.0084457397461,-39.25218108353654,31.611558203967544,-17.008445739746097,41.161722796527584,-18.751023171633705,-17.008445739746094,,,,,,,,,,20.25821400484081,59.59361248412336,11.5789794921875,-41.55896315701361,43.08633643373503,11.5789794921875,28.688572042234128,-42.45633829984133,11.578979492187498,,,,,,,,,
71,29.59106621192637,27.000726145270487,-45.59587097167969,-20.419733650764535,22.552268167000744,-45.59587097167968,,,,,,,,,,,,,38.29941678573167,37.99886705397665,-17.008445739746094,-40.20317391989235,29.85678417906077,-17.00844573974609,41.87062153699748,-16.878623364374693,-17.008445739746097,,,,,,,,,,21.986333886396785,58.58595427900382,11.578979492187504,-42.862498104673946,41.55692493491191,11.578979492187502,30.117392596108267,-41.04266592257592,11.578979492187498,,,,,,,,,
72,28.30734797054507,28.55702744764469,-45.59587097167969,-21.493444895417696,20.852292495822432,-45.59587097167968,,,,,,,,,,,,,39.52063269962842,36.40606958632548,-17.008445739746094,-40.967147847053184,28.01115911319068,-17.00844573974609,42.40715828061507,-14.987815753253695,-17.00844573974609,,,,,,,,,,23.65521699390205,57.48448384412154,11.5789794921875,-44.10819539168193,39.97797452046112,11.5789794921875,31.53921232442085,-39.62190326947159,11.5789794921875,,,,,,,,,
73,26.986899407644557,30.08037934120559,-45.59587097167969,-22.39973734454833,19.059871548883468,-45.595870971679695,,,,,,,,,,,,,40.69713154986135,34.780433527295415,-17.00844573974609,-41.69577040557288,26.141754964565177,-17.008445739746097,41.25829459606661,-13.4775152183497,-17.00844573974609,,,,,,,,,,25.278729580303256,56.31383732539068,11.578979492187498,-45.29937842230651,38.35895461785893,11.5789794921875,32.952259546196736,-38.19220809202622,11.578979492187498,,,,,,,,,
74,25.589958760893197,31.532353719642597,-45.595870971679695,-23.195279508068225,17.204073147468623,-45.5958709716797,,,,,,,,,,,,,41.84205181440535,33.131836303095184,-17.008445739746094,-42.30269949499493,24.242304098493207,-17.008445739746094,39.50741276237466,-12.042528264760644,-17.008445739746094,,,,,,,,,,26.88274000475192,55.1186697872558,11.578979492187502,-46.42351754497207,36.69280418038284,11.578979492187504,34.32725825876452,-36.72631951283209,11.578979492187498,,,,,,,,,
75,24.132095951559798,32.9263076293511,-45.595870971679695,-23.858658906064097,15.305579384267732,-45.59587097167967,,,,,,,,,,,,,42.95013359158849,31.45898336738547,-17.008445739746097,-42.72300338781508,22.28018144256161,-17.008445739746097,38.66068982647115,-10.264997703712268,-17.008445739746094,,,,,,,,,,28.458277397546148,53.88603340238444,11.5789794921875,-47.50220126485795,34.99564132738087,11.578979492187504,35.67396005971323,-35.23378418165096,11.578979492187504,,,,,,,,,
76,22.637651136897446,34.27914851512797,-45.59587097167969,-24.184093331570796,13.308836877904277,-45.59587097167969,,,,,,,,,,,,,43.93511202555406,29.711463997818434,-17.00844573974612,-43.19225939723727,20.33429587475536,-17.008445739746094,37.2621854863813,-8.90332468214825,-17.008445739746094,,,,,,,,,,30.000795298081677,52.61204649796144,11.578979492187502,-48.53103775840398,33.268990617124814,11.578979492187496,37.0139307287966,-33.73544380566035,11.578979492187502,,,,,,,,,
77,21.040751329442653,35.50914698298414,-45.59587097167968,-24.53439026790564,11.326008221069053,-45.59587097167967,,,,,,,,,,,,,44.89024328512048,27.94451314210657,-17.008445739746104,-43.38670790401213,18.347951730707905,-17.008445739746094,35.80481026477121,-10.25746116082004,-17.008445739746094,,,,,,,,,,31.510956557054232,51.30016713005287,11.578979492187502,-49.46969492475439,31.492077981496628,11.578979492187498,38.33260806755379,-32.21861801192505,11.578979492187504,,,,,,,,,
78,19.374786765142808,36.65024633148733,-45.59587097167968,-24.66699077101685,9.320472962802803,-45.595870971679695,,,,,,,,,,,,,45.80955499723834,26.15995697118049,-17.00844573974613,-43.504605674377714,16.345614016446394,-17.008445739746094,34.320670210745575,-11.611385148683818,-17.008445739746097,,,,,,,,,,32.99224147471253,49.955387596327945,11.5789794921875,-50.34063806366378,29.67884383333596,11.5789794921875,39.6178279223493,-30.6731320839617,11.578979492187496,,,,,,,,,
79,17.686291728155854,37.75357254709014,-45.595870971679695,-24.62843474251149,7.296616570623371,-45.59587097167971,,,,,,,,,,,,,46.65222777260223,24.33611689227933,-17.00844573974612,-43.58904898397016,14.349186282126304,-17.0084457397461,32.8146283398961,-12.932580843990378,-17.008445739746087,,,,,,,,,,34.43798506417206,48.57286169535894,11.5789794921875,-51.157127707489096,27.841869580395915,11.578979492187502,40.868143876813285,-29.099031377917417,11.578979492187496,,,,,,,,,
80,15.951390779440452,38.7877524387895,-45.595870971679695,-24.668777465820312,5.288715839385986,-45.59587097167969,,,,,,,,,,,,,47.39399969005354,22.472569440149044,-17.008445739746094,-43.49811145402195,12.354942240979016,-17.00844573974609,31.365295569712572,-14.31336403281504,-17.008445739746097,,,,,,,,,,35.85105774203306,47.15688005921979,11.578979492187498,-51.80424739995743,25.940992574919797,11.5789794921875,42.085839286502505,-27.499358690477354,11.5789794921875,,,,,,,,,
81,14.150850043323894,39.6963192211982,-45.59587097167969,,,,,,,,,,,,,,,,48.003680164115394,20.56090273297296,-17.00844573974609,-43.31248541212304,10.359083320237987,-17.008445739746094,29.93699234698225,-15.715458712839048,-17.008445739746094,,,,,,,,,,37.25431468963794,45.73077699509329,11.578979492187498,-52.38054908118986,24.01182710258756,11.578979492187502,43.2531237054077,-25.86362480373217,11.578979492187498,,,,,,,,,
82,12.278198674195949,40.44249615203733,-45.59587097167968,,,,,,,,,,,,,,,,48.552041073402975,18.6291062609853,-17.008445739746094,-43.14435535618718,8.362406022508234,-17.008445739746094,28.49236866927121,-17.09945953880976,-17.008445739746087,,,,,,,,,,38.62934272720037,44.27821134385309,11.578979492187498,-52.97015788424896,22.0895450537604,11.578979492187502,44.33235144171661,-24.16792199667513,11.578979492187498,,,,,,,,,
83,10.359264043283565,41.06617937276842,-45.59587097167969,,,,,,,,,,,,,,,,49.04963268057684,16.68570576495927,-17.00844573974609,-42.8243936127415,6.394397222124653,-17.008445739746097,27.030983791345424,-18.46662620302571,-17.00844573974609,,,,,,,,,,39.96652307055914,42.79026221948347,11.5789794921875,-53.41818412635411,20.125860853313338,11.578979492187498,45.36508059941217,-22.441649515069045,11.578979492187498,,,,,,,,,
84,8.404603713727617,41.56186453427328,-45.5958709716797,,,,,,,,,,,,,,,,49.46522665843138,14.72294421550985,-17.00844573974608,-42.31310881204286,4.45884686761109,-17.008445739746094,25.565699184271782,-19.830293264097,-17.008445739746097,,,,,,,,,,41.28957759605269,41.28910176640865,11.578979492187498,-53.78576371284117,18.14561399159512,11.5789794921875,46.3703793696632,-20.70142485691485,11.5789794921875,,,,,,,,,
85,6.421774355161704,41.92653250649815,-45.5958709716797,,,,,,,,,,,,,,,,49.82606766939436,12.747590791307356,-17.008445739746083,-41.74601681255197,2.5329487090298994,-17.008445739746094,24.02560515753312,-21.110737434405777,-17.008445739746083,,,,,,,,,,42.57424554977924,39.75618693309666,11.578979492187496,-54.02292555945135,16.149744032883607,11.578979492187502,47.279490783335966,-18.90918315496568,11.578979492187498,,,,,,,,,
86,4.424197909888242,42.203938966735606,-45.59587097167969,,,,,,,,,,,,,,,,50.04701693280642,10.754996359395944,-17.00844573974609,-41.17970695675584,0.6153530107678179,-17.008445739746097,22.508400369003844,-22.41737084804643,-17.008445739746087,,,,,,,,,,43.81572118034687,38.18739599733933,11.578979492187498,-54.09967236856362,14.141274617224433,11.578979492187498,48.13515410641239,-17.088456184551596,11.578979492187502,,,,,,,,,
87,2.41849776791458,42.39910369753594,-45.59587097167968,,,,,,,,,,,,,,,,50.16192042277963,8.74976469960897,-17.00844573974609,-40.42524698939596,-1.237124751841055,-17.0084457397461,20.920768106683003,-23.62759315299699,-17.008445739746094,,,,,,,,,,45.06419511884446,36.62282927126096,11.5789794921875,-54.07315359501368,12.131378470323488,11.578979492187498,48.97211571384247,-15.260856201663534,11.578979492187504,,,,,,,,,
88,0.4063554035696901,42.51396741362345,-45.59587097167967,,,,,,,,,,,,,,,,50.25323328439572,6.74643765965399,-17.008445739746094,-39.55640788190483,-3.0478048275402823,-17.008445739746097,19.250237027122143,-24.72855145891047,-17.00844573974609,,,,,,,,,,46.266130528267766,35.0248163154976,11.578979492187502,-53.97211305664078,10.12389508670116,11.5789794921875,49.68339436165644,-13.380938655575322,11.578979492187502,,,,,,,,,
89,-1.6103074203425278,42.58689456625083,-45.595870971679695,,,,,,,,,,,,,,,,50.2285813107136,4.740780235947789,-17.00844573974609,-38.65993292387285,-4.839968486705349,-17.008445739746094,17.571485672672964,-25.825126222796648,-17.008445739746094,,,,,,,,,,47.385690279167925,33.36660215123246,11.578979492187502,-53.83035807437486,8.117914385519141,11.578979492187502,50.28961619310385,-11.461179610221237,11.5789794921875,,,,,,,,,
90,-3.612689114384976,42.40715534202917,-45.59587097167969,,,,,,,,,,,,,,,,50.14815216611653,2.7343145012795524,-17.00844573974609,-37.62269944683479,-6.545801994288657,-17.00844573974609,15.789469117844428,-26.733873367068664,-17.008445739746094,,,,,,,,,,48.47898985904921,31.688759541621668,11.578979492187504,-53.66068030907414,6.11416831485534,11.578979492187498,50.84304037797035,-9.527938967096,11.578979492187502,,,,,,,,,
91,-5.6241634263280815,42.18097478572362,-45.59587097167969,,,,,,,,,,,,,,,,50.02013112972959,0.7324015349370767,-17.008445739746094,-36.463353313341145,-8.181271169422335,-17.008445739746094,14.00788076495364,-27.646825816511484,-17.0084457397461,,,,,,,,,,49.49289643460078,29.96539618877813,11.578979492187502,-53.41508062385706,4.118863549330882,11.578979492187498,51.339090324478725,-7.578333100815387,11.578979492187498,,,,,,,,,
92,-7.61077946854789,41.88151854128546,-45.595870971679695,,,,,,,,,,,,,,,,49.808898789380144,-1.2626581845688487,-17.008445739746097,-35.29272983348076,-9.809630556867091,-17.008445739746097,12.20921414393976,-28.51993007162376,-17.008445739746094,,,,,,,,,,50.38866185034698,28.176619422254984,11.578979492187502,-52.95463117971352,2.165100623734706,11.5789794921875,51.743306256554575,-5.608119674471558,11.578979492187498,,,,,,,,,
93,-9.555159328507834,41.32432312715547,-45.59587097167971,,,,,,,,,,,,,,,,49.586907267714444,-3.2580816808867668,-17.008445739746094,-34.044389600880514,-11.369137142138932,-17.008445739746094,10.351331093217109,-29.263909907433952,-17.00844573974609,,,,,,,,,,51.23178329197573,26.36112203683396,11.5789794921875,-52.24498363636418,0.2835588233365159,11.578979492187502,52.00406447748,-3.6161707251108255,11.578979492187502,,,,,,,,,
94,-11.489545009180846,40.74643536528293,-45.595870971679695,,,,,,,,,,,,,,,,49.28109118521891,-5.240495116779012,-17.0084457397461,-32.632257400231055,-12.787820155520262,-17.008445739746094,8.444945778749089,-29.881576199377182,-17.008445739746094,,,,,,,,,,51.99893289619155,24.514051062103604,11.578979492187502,-51.469959130799005,-1.5716710350039047,11.578979492187502,52.11550401689275,-1.6078655772377546,11.5789794921875,,,,,,,,,
95,-13.340776053553729,39.97513451184022,-45.59587097167968,,,,,,,,,,,,,,,,48.87906829461356,-7.207343242617949,-17.0084457397461,-31.144839355746893,-14.127271562232275,-17.00844573974609,6.511998653411865,-30.395299911499023,-17.008445739746094,,,,,,,,,,52.67573372467312,22.631468074330197,11.5789794921875,-50.69757326491258,-3.4255026994472013,11.578979492187504,52.2376419245488,0.3975648448476662,11.5789794921875,,,,,,,,,
96,-15.118865640612723,39.021550767625904,-45.5958709716797,,,,,,,,,,,,,,,,48.42443706600207,-9.161434632196228,-17.008445739746094,-29.630376949592247,-15.43459079382822,-17.008445739746094,,,,,,,,,,,,,53.31288881304228,20.73442126204531,11.578979492187498,-49.946809893896585,-5.2883424080601324,11.578979492187509,52.26331163360049,2.4172303070514176,11.578979492187502,,,,,,,,,
97,-16.921416191056704,38.10600702762201,-45.59587097167969,,,,,,,,,,,,,,,,47.89695444866448,-11.097333061419471,-17.00844573974609,-28.04079823555314,-16.645872246974314,-17.008445739746094,,,,,,,,,,,,,53.88565810157316,18.818168854627107,11.578979492187496,-49.200685230106174,-7.159222960230753,11.578979492187502,52.10280903384448,4.40353406485634,11.578979492187498,,,,,,,,,
98,-18.578459404436344,36.96952011282836,-45.59587097167967,,,,,,,,,,,,,,,,47.31893846807308,-13.01988849866795,-17.00844573974609,-26.37874418939916,-17.76478424403717,-17.008445739746097,,,,,,,,,,,,,54.38435389090533,16.880615515978388,11.578979492187502,-48.01549283385621,-8.7862984975521,11.5789794921875,51.60105132712915,6.313248052070221,11.578979492187496,,,,,,,,,
99,-20.185743473971357,35.73955783952442,-45.59587097167969,,,,,,,,,,,,,,,,46.66347740150483,-14.91620265295893,-17.008445739746094,-24.7278131603846,-18.89293820811216,-17.008445739746094,,,,,,,,,,,,,54.84327386495271,14.932583420540306,11.578979492187502,-46.80251294169568,-10.387825757352656,11.578979492187504,50.98699030250487,8.320423941608533,11.578979492187496,,,,,,,,,
100,-21.74992494048796,34.475374548230086,-45.5958709716797,,,,,,,,,,,,,,,,45.965406726325824,-16.798630474746172,-17.00844573974609,-22.98133050248912,-19.856284659889447,-17.008445739746094,,,,,,,,,,,,,55.22073140862128,12.96883237044938,11.5789794921875,-45.54149386131306,-11.946711255331929,11.578979492187504,49.63180276348649,9.346166373561248,11.578979492187504,,,,,,,,,
101,-23.13715799483068,33.02511127413691,-45.59587097167969,,,,,,,,,,,,,,,,45.24467875299441,-18.670832311087004,-17.00844573974609,-21.176473059558624,-20.727671110967307,-17.00844573974609,,,,,,,,,,,,,55.52523334455342,10.991087847887766,11.5789794921875,-44.19683754344992,-13.440609134730485,11.5789794921875,47.40326277258868,9.384857845750536,11.5789794921875,,,,,,,,,
102,-24.42804525125755,31.467467881171448,-45.59587097167968,,,,,,,,,,,,,,,,44.440268298615216,-20.5083224910747,-17.008445739746097,-19.33757563043184,-21.51093889736769,-17.008445739746087,,,,,,,,,,,,,55.812258040250896,9.010287675078173,11.578979492187498,-42.80286545559703,-14.892416862094011,11.5789794921875,45.26376644740809,9.833950520059378,11.5789794921875,,,,,,,,,
103,-25.680590210206116,29.88909298364523,-45.595870971679695,,,,,,,,,,,,,,,,43.59767951235053,-22.33096556113827,-17.008445739746094,-17.447628881940982,-22.18449763153802,-17.008445739746094,,,,,,,,,,,,,56.0074461214117,7.020675284142851,11.5789794921875,-41.2952121940268,-16.22027201369908,11.5789794921875,43.66377419185605,9.271873343689617,11.578979492187502,,,,,,,,,
104,-26.571850686970507,28.076079942825327,-45.59587097167969,,,,,,,,,,,,,,,,42.68204299402416,-24.11550824627905,-17.008445739746094,-15.55950782571992,-22.839723336880915,-17.008445739746097,,,,,,,,,,,,,56.11733605310556,5.022526207116007,11.578979492187502,-39.720006486404216,-17.47014356375947,11.5789794921875,42.380444072015855,7.537472632327965,11.578979492187504,,,,,,,,,
105,-27.562700284338103,26.307978398237683,-45.59587097167967,,,,,,,,,,,,,,,,41.71140971319601,-25.87259163895783,-17.008445739746094,-13.611732453016652,-23.258845732621708,-17.008445739746094,,,,,,,,,,,,,56.21159353474015,3.023768358872476,11.5789794921875,-38.11418626383338,-18.67850526765115,11.578979492187502,40.97288042852676,6.0944794023227065,11.5789794921875,,,,,,,,,
106,-28.36163866627012,24.4707641472657,-45.5958709716797,,,,,,,,,,,,,,,,40.75579985562852,-27.63701794381474,-17.008445739746094,-11.63006716971018,-23.56625659410789,-17.008445739746094,,,,,,,,,,,,,56.22719374874903,1.0244529227848835,11.5789794921875,-36.470117780825056,-19.834328732290334,11.578979492187502,39.80250956139721,4.471423641739966,11.5789794921875,,,,,,,,,
107,-28.905388157161,22.52414287184698,-45.5958709716797,,,,,,,,,,,,,,,,39.74925528943088,-29.372123208775324,-17.008445739746097,-9.663936402120571,-23.9349424171091,-17.00844573974609,,,,,,,,,,,,,56.15618894336371,-0.975445064247725,11.578979492187502,-34.78770737045151,-20.935971369389243,11.578979492187502,38.677393560867685,2.8043731839215216,11.5789794921875,,,,,,,,,
108,-29.41135196861897,20.572654499209463,-45.59587097167969,,,,,,,,,,,,,,,,38.70447098411152,-31.0860698996376,-17.008445739746097,-7.663047565397966,-24.0289723172828,-17.008445739746094,,,,,,,,,,,,,56.03215107213401,-2.972610206928397,11.5789794921875,-33.00975444632508,-21.86877841747389,11.578979492187491,37.55112754638479,1.1448854671306163,11.5789794921875,,,,,,,,,
109,-29.81505010103124,18.600622495662314,-45.595870971679695,,,,,,,,,,,,,,,,37.62413184156469,-32.776979759536715,-17.008445739746094,-5.66273201582512,-24.135870162482234,-17.008445739746094,,,,,,,,,,,,,55.81221268089197,-4.960151403668158,11.5789794921875,-31.159966768197627,-22.662295813233264,11.578979492187491,36.43366918761435,-0.5255304572007019,11.578979492187502,,,,,,,,,
110,-30.12706978241361,16.607571997090115,-45.595870971679695,,,,,,,,,,,,,,,,36.42909272402226,-34.39087032072897,-17.008445739746097,-3.667159512809282,-24.081301096565728,-17.008445739746094,,,,,,,,,,,,,55.50296594058,-6.936988859456351,11.578979492187502,-29.2822344968424,-23.37439899232531,11.578979492187498,35.28458490130285,-2.175413260132834,11.5789794921875,,,,,,,,,
111,-30.409549919863046,14.610060135788924,-45.59587097167969,,,,,,,,,,,,,,,,35.24059850123882,-36.0080412770621,-17.008445739746097,-1.666302487051802,-23.960359522610823,-17.008445739746094,,,,,,,,,,,,,55.14597920134588,-8.905413304745597,11.578979492187504,-27.35876582446905,-23.950883141891843,11.578979492187502,34.08830047999498,-3.7906612757279694,11.5789794921875,,,,,,,,,
112,-30.568069362723097,12.60278453705256,-45.59587097167969,,,,,,,,,,,,,,,,33.990370053918994,-37.57525859723821,-17.00844573974609,0.3281791139402125,-23.828558189967364,-17.00844573974609,,,,,,,,,,,,,54.7183348345192,-10.85966334625741,11.578979492187502,-25.41147139690841,-24.45944031928187,11.578979492187498,32.86197606801011,-5.383286203549611,11.5789794921875,,,,,,,,,
113,-30.63980981228902,10.587154829269156,-45.595870971679695,,,,,,,,,,,,,,,,32.67332876955174,-39.08957858148327,-17.008445739746087,2.294197586438273,-23.49500564406618,-17.008445739746076,,,,,,,,,,,,,54.20246707880037,-12.792608145249147,11.578979492187498,-23.449532156640245,-24.887322607945045,11.578979492187504,31.595804078814886,-6.9445672981898445,11.578979492187502,,,,,,,,,
114,-30.747621781621792,8.573227162080402,-45.59587097167969,,,,,,,,,,,,,,,,31.34910187114503,-40.59935655790859,-17.00844573974609,4.250743695820497,-23.06086272538925,-17.008445739746076,,,,,,,,,,,,,53.60047588483462,-14.700141896530049,11.578979492187498,-21.449149368886754,-25.11388370272433,11.578979492187498,30.265014631716504,-8.450284715045038,11.578979492187502,,,,,,,,,
115,-30.67141940952208,6.560029382387888,-45.59587097167969,,,,,,,,,,,,,,,,29.970891757105385,-42.05745380296391,-17.008445739746094,6.166748258560485,-22.5034720456337,-17.00844573974609,,,,,,,,,,,,,52.93721086001219,-16.58859892147737,11.5789794921875,-19.445053970915595,-25.2786320223021,11.578979492187498,28.88887806390231,-9.915958272102891,11.5789794921875,,,,,,,,,
116,-30.547696233529987,4.54626239051165,-45.59587097167969,,,,,,,,,,,,,,,,28.541777320404936,-43.46818724911732,-17.00844573974609,8.020314286004842,-21.739241441365213,-17.008445739746087,,,,,,,,,,,,,52.2002253721172,-18.44847968596128,11.5789794921875,-17.437351005396597,-25.23213345633991,11.578979492187504,27.50067156711472,-11.369592959659728,11.578979492187498,,,,,,,,,
117,-30.396597044525688,2.537189365597171,-45.595870971679695,,,,,,,,,,,,,,,,27.079474712831157,-44.84294653651413,-17.008445739746097,9.857206565401713,-20.95931397979785,-17.008445739746094,,,,,,,,,,,,,51.36485678918338,-20.265720286335835,11.578979492187496,-15.42863010241507,-25.131655333790395,11.578979492187504,26.03550511678296,-12.744659095890668,11.578979492187502,,,,,,,,,
118,-30.145832444557787,0.5369522113489,-45.59587097167969,,,,,,,,,,,,,,,,25.562168007266266,-46.155838904070905,-17.008445739746097,11.613989957748098,-20.01099545212557,-17.008445739746097,,,,,,,,,,,,,50.49639827612122,-22.069163711524823,11.578979492187504,-13.421082266689924,-25.04108059137306,11.578979492187504,24.529682882431835,-14.078527928764071,11.578979492187504,,,,,,,,,
119,-29.857034447342063,-1.4591281028285867,-45.59587097167968,,,,,,,,,,,,,,,,23.99984639257167,-47.415336153309866,-17.008445739746094,13.330253452748924,-18.97596597665005,-17.008445739746097,,,,,,,,,,,,,49.588725878829685,-23.85202370920724,11.578979492187504,-11.415787454344546,-24.90207221147069,11.5789794921875,23.03230367858157,-15.419532149756884,11.578979492187496,,,,,,,,,
120,-29.53764768836577,-3.4494812764876137,-45.59587097167969,,,,,,,,,,,,,,,,22.413635084041623,-48.64510984957881,-17.008445739746094,15.04697505094111,-17.950643193589535,-17.008445739746094,,,,,,,,,,,,,48.59347206529792,-25.586641784522648,11.578979492187504,-9.416880325534638,-24.67642946862833,11.578979492187496,21.47433218938364,-16.68929877951508,11.578979492187504,,,,,,,,,
121,-29.16985384929465,-5.432146236575542,-45.59587097167968,,,,,,,,,,,,,,,,20.814719968130103,-49.85840560024049,-17.008445739746097,16.723024426809943,-16.8645451875794,-17.008445739746094,,,,,,,,,,,,,47.52202572188911,-27.275533655406843,11.578979492187496,-7.457779877463169,-24.235912111997408,11.5789794921875,19.876618916347805,-17.911897103379943,11.578979492187504,,,,,,,,,
122,-28.79833221435547,-7.413260459899902,-45.59587097167969,,,,,,,,,,,,,,,,19.180135729384112,-51.0220329939596,-17.008445739746097,18.3092098236084,-15.630796432495115,-17.008445739746094,,,,,,,,,,,,,46.44226064597434,-28.95982438282779,11.578979492187498,-5.517875768784243,-23.69680399457679,11.578979492187502,18.2724454942965,-19.123595225127985,11.578979492187498,,,,,,,,,
123,,,,,,,,,,,,,,,,,,,17.503795986235243,-52.12633305901865,-17.008445739746094,,,,,,,,,,,,,,,,45.34063966840178,-30.628892491422405,11.578979492187496,-3.619202145845099,-23.049193390473743,11.578979492187502,16.623507949440224,-20.272794186469028,11.578979492187496,,,,,,,,,
124,,,,,,,,,,,,,,,,,,,15.802667939091512,-53.19222163134584,-17.008445739746094,,,,,,,,,,,,,,,,44.132719168980245,-32.223381578502504,11.578979492187491,-1.786218426253911,-22.2234605182923,11.5789794921875,14.94477533410027,-21.380424652686845,11.5789794921875,,,,,,,,,
125,,,,,,,,,,,,,,,,,,,14.064990288611355,-54.19511561735134,-17.00844573974609,,,,,,,,,,,,,,,,42.88240324407055,-33.78564089883114,11.578979492187498,0.0466586273161359,-21.39187343493592,11.578979492187502,13.26619649128017,-22.48674359383769,11.578979492187496,,,,,,,,,
126,,,,,,,,,,,,,,,,,,,12.289042282377672,-55.13070999673734,-17.008445739746097,,,,,,,,,,,,,,,,41.612477705654285,-35.33160458962949,11.578979492187502,1.8551568282198183,-20.52016249451765,11.578979492187502,11.58816255818139,-23.59017737722049,11.57897949218749,,,,,,,,,
127,,,,,,,,,,,,,,,,,,,10.491718536036949,-56.025592940562056,-17.008445739746094,,,,,,,,,,,,,,,,40.309621481127934,-36.8494366113402,11.5789794921875,3.6028042289546587,-19.52385724957915,11.578979492187504,9.870347409600734,-24.631528559936303,11.578979492187482,,,,,,,,,
128,,,,,,,,,,,,,,,,,,,8.664408824326733,-56.8538851569779,-17.008445739746097,,,,,,,,,,,,,,,,38.96983813437287,-38.33530064571367,11.578979492187498,5.341151375204556,-18.509678044522783,11.578979492187496,8.069457054138184,-25.547399520874023,11.5789794921875,,,,,,,,,
129,,,,,,,,,,,,,,,,,,,6.809731882662702,-57.623799313316326,-17.008445739746094,,,,,,,,,,,,,,,,37.60502783536595,-39.797940920585695,11.578979492187502,7.019021816009518,-17.40382322917877,11.578979492187498,,,,,,,,,,,,
130,,,,,,,,,,,,,,,,,,,4.942613941157268,-58.36828966382372,-17.008445739746094,,,,,,,,,,,,,,,,36.21674744443714,-41.23814483775632,11.578979492187502,8.700733570458913,-16.297759452297957,11.578979492187498,,,,,,,,,,,,
131,,,,,,,,,,,,,,,,,,,3.040611813297211,-59.00449042758001,-17.008445739746094,,,,,,,,,,,,,,,,34.80345573768412,-42.65390511145591,11.5789794921875,10.327223352329884,-15.12085074519516,11.5789794921875,,,,,,,,,,,,
132,,,,,,,,,,,,,,,,,,,1.098852164849944,-59.52029883941067,-17.00844573974608,,,,,,,,,,,,,,,,33.36757532654062,-44.04664727291377,11.5789794921875,11.874083327023923,-13.834983282996127,11.578979492187502,,,,,,,,,,,,
133,,,,,,,,,,,,,,,,,,,-0.8523564000985915,-60.00999597969468,-17.008445739746048,,,,,,,,,,,,,,,,31.920179350412997,-45.42755964336664,11.578979492187498,13.421693208764566,-12.551729428841304,11.578979492187502,,,,,,,,,,,,
134,,,,,,,,,,,,,,,,,,,-2.8242154970296207,-60.37630246863068,-17.008445739746065,,,,,,,,,,,,,,,,30.46152469861501,-46.79638182151592,11.578979492187498,14.922865581483112,-11.218064631150582,11.5789794921875,,,,,,,,,,,,
135,,,,,,,,,,,,,,,,,,,-4.824497009641226,-60.57725264114767,-17.008445739746147,,,,,,,,,,,,,,,,28.980118180428605,-48.14055127075489,11.578979492187496,16.32740592956543,-9.7770414352417,11.5789794921875,,,,,,,,,,,,
136,,,,,,,,,,,,,,,,,,,-6.836275695288087,-60.6926685001464,-17.008445739746133,,,,,,,,,,,,,,,,27.49503411154088,-49.48088956903578,11.578979492187502,,,,,,,,,,,,,,,
137,,,,,,,,,,,,,,,,,,,-8.842912955336459,-60.64425150692863,-17.008445739746094,,,,,,,,,,,,,,,,26.00968265805754,-50.82055773750468,11.578979492187502,,,,,,,,,,,,,,,
138,,,,,,,,,,,,,,,,,,,-10.837360439286774,-60.3987409481028,-17.008445739746094,,,,,,,,,,,,,,,,24.48981521558583,-52.12109050838732,11.578979492187496,,,,,,,,,,,,,,,
139,,,,,,,,,,,,,,,,,,,-12.827770677506331,-60.07520336473446,-17.008445739746094,,,,,,,,,,,,,,,,22.96282949879888,-53.41376632103388,11.578979492187496,,,,,,,,,,,,,,,
140,,,,,,,,,,,,,,,,,,,-14.777047063391372,-59.596976728037305,-17.008445739746087,,,,,,,,,,,,,,,,21.43495078226388,-54.7044856440585,11.578979492187504,,,,,,,,,,,,,,,
141,,,,,,,,,,,,,,,,,,,-16.64856123925543,-58.88026769276233,-17.008445739746097,,,,,,,,,,,,,,,,19.877047420587736,-55.96015926495377,11.5789794921875,,,,,,,,,,,,,,,
142,,,,,,,,,,,,,,,,,,,-18.46204380708296,-58.01612263070919,-17.008445739746097,,,,,,,,,,,,,,,,18.332117777163013,-57.23123665052511,11.5789794921875,,,,,,,,,,,,,,,
143,,,,,,,,,,,,,,,,,,,-20.22486502146534,-57.05538656899784,-17.008445739746097,,,,,,,,,,,,,,,,16.74015564392179,-58.44241673083384,11.578979492187498,,,,,,,,,,,,,,,
144,,,,,,,,,,,,,,,,,,,-21.92289000662069,-55.98245398808526,-17.008445739746094,,,,,,,,,,,,,,,,15.15660024242164,-59.66654760271887,11.578979492187496,,,,,,,,,,,,,,,
145,,,,,,,,,,,,,,,,,,,-23.536574257584185,-54.78603678521456,-17.008445739746094,,,,,,,,,,,,,,,,13.550510436098262,-60.85816343919303,11.578979492187498,,,,,,,,,,,,,,,
146,,,,,,,,,,,,,,,,,,,-25.04306096036509,-53.46055283007234,-17.00844573974609,,,,,,,,,,,,,,,,11.888219453428611,-61.97054555244237,11.578979492187504,,,,,,,,,,,,,,,
147,,,,,,,,,,,,,,,,,,,-26.453267446213864,-52.030774682756,-17.008445739746094,,,,,,,,,,,,,,,,10.224065832733968,-63.08294413331207,11.578979492187504,,,,,,,,,,,,,,,
148,,,,,,,,,,,,,,,,,,,-27.768974712341358,-50.513987139185744,-17.00844573974609,,,,,,,,,,,,,,,,8.528280510620851,-64.14185898092073,11.578979492187502,,,,,,,,,,,,,,,
149,,,,,,,,,,,,,,,,,,,-28.96748616340365,-48.904938664630656,-17.008445739746094,,,,,,,,,,,,,,,,6.77373716007445,-65.10317681929831,11.578979492187502,,,,,,,,,,,,,,,
150,,,,,,,,,,,,,,,,,,,-30.078958787807704,-47.232777699259,-17.008445739746097,,,,,,,,,,,,,,,,5.006907394122403,-66.04424310381259,11.578979492187504,,,,,,,,,,,,,,,
151,,,,,,,,,,,,,,,,,,,-31.144573335649845,-45.532012095388176,-17.008445739746094,,,,,,,,,,,,,,,,3.207013378305869,-66.91425318966375,11.578979492187504,,,,,,,,,,,,,,,
152,,,,,,,,,,,,,,,,,,,-32.14897979965035,-43.794802047655445,-17.0084457397461,,,,,,,,,,,,,,,,1.3575273129212686,-67.67826886826688,11.5789794921875,,,,,,,,,,,,,,,
153,,,,,,,,,,,,,,,,,,,-33.08991968410963,-42.0216651221417,-17.008445739746097,,,,,,,,,,,,,,,,-0.5167093568954471,-68.38399793346646,11.5789794921875,,,,,,,,,,,,,,,
154,,,,,,,,,,,,,,,,,,,-33.98124051607954,-40.223528944526194,-17.008445739746094,,,,,,,,,,,,,,,,-2.42360053636242,-68.98469135532739,11.5789794921875,,,,,,,,,,,,,,,
155,,,,,,,,,,,,,,,,,,,-34.842875479808654,-38.4107506949804,-17.00844573974609,,,,,,,,,,,,,,,,-4.367255321693905,-69.46301290361737,11.578979492187502,,,,,,,,,,,,,,,
156,,,,,,,,,,,,,,,,,,,-35.67074020886706,-36.58240371316159,-17.008445739746094,,,,,,,,,,,,,,,,-6.329967092819493,-69.87444473096039,11.578979492187502,,,,,,,,,,,,,,,
157,,,,,,,,,,,,,,,,,,,-36.44292971503032,-34.73026762849862,-17.008445739746097,,,,,,,,,,,,,,,,-8.311362920142107,-70.13859327302853,11.5789794921875,,,,,,,,,,,,,,,
158,,,,,,,,,,,,,,,,,,,-37.195532102509056,-32.86957514790061,-17.008445739746097,,,,,,,,,,,,,,,,-10.311248123419904,-70.21272971893723,11.5789794921875,,,,,,,,,,,,,,,
159,,,,,,,,,,,,,,,,,,,-37.945237735065234,-31.0078774458204,-17.008445739746097,,,,,,,,,,,,,,,,-12.316572065598614,-70.20344688674199,11.5789794921875,,,,,,,,,,,,,,,
160,,,,,,,,,,,,,,,,,,,-38.65311073024227,-29.130305081762938,-17.008445739746097,,,,,,,,,,,,,,,,-14.31032990325399,-70.05248272332751,11.5789794921875,,,,,,,,,,,,,,,
161,,,,,,,,,,,,,,,,,,,-39.34565177383477,-27.246402607047337,-17.008445739746097,,,,,,,,,,,,,,,,-16.28266874802607,-69.71514302433819,11.5789794921875,,,,,,,,,,,,,,,
162,,,,,,,,,,,,,,,,,,,-40.04188350825508,-25.36392540494576,-17.008445739746094,,,,,,,,,,,,,,,,-18.2401539953093,-69.27738629124083,11.578979492187502,,,,,,,,,,,,,,,
163,,,,,,,,,,,,,,,,,,,-40.69078446316787,-23.465265591130063,-17.008445739746094,,,,,,,,,,,,,,,,-20.15199078824699,-68.69049289707746,11.5789794921875,,,,,,,,,,,,,,,
164,,,,,,,,,,,,,,,,,,,-41.321923269083975,-21.559998396481102,-17.008445739746097,,,,,,,,,,,,,,,,-22.00083861923515,-67.92612599069977,11.578979492187502,,,,,,,,,,,,,,,
165,,,,,,,,,,,,,,,,,,,-41.96982903303893,-19.66029380435493,-17.008445739746097,,,,,,,,,,,,,,,,-23.830941299946545,-67.10819982108575,11.578979492187498,,,,,,,,,,,,,,,
166,,,,,,,,,,,,,,,,,,,-42.57503381658678,-17.747255894484937,-17.008445739746094,,,,,,,,,,,,,,,,-25.60120976627736,-66.18054445418734,11.578979492187498,,,,,,,,,,,,,,,
167,,,,,,,,,,,,,,,,,,,-43.15636740143328,-15.8262085116013,-17.008445739746094,,,,,,,,,,,,,,,,-27.28717401042358,-65.10370721178074,11.578979492187498,,,,,,,,,,,,,,,
168,,,,,,,,,,,,,,,,,,,-43.751623247921366,-13.909354327875926,-17.008445739746094,,,,,,,,,,,,,,,,-28.964361395875,-64.00771694099681,11.578979492187498,,,,,,,,,,,,,,,
169,,,,,,,,,,,,,,,,,,,-44.30789833842062,-11.98146610477546,-17.008445739746094,,,,,,,,,,,,,,,,-30.564833396844595,-62.81530219876725,11.578979492187504,,,,,,,,,,,,,,,
170,,,,,,,,,,,,,,,,,,,-44.79907192618991,-10.03496781893643,-17.008445739746094,,,,,,,,,,,,,,,,-32.04969487846539,-61.47722969294696,11.578979492187509,,,,,,,,,,,,,,,
171,,,,,,,,,,,,,,,,,,,-45.29037913790322,-8.088457193745018,-17.00844573974609,,,,,,,,,,,,,,,,-33.49814915872452,-60.09164526073477,11.578979492187504,,,,,,,,,,,,,,,
172,,,,,,,,,,,,,,,,,,,-45.86564254760742,-6.165857315063477,-17.008445739746094,,,,,,,,,,,,,,,,-34.80227181453019,-58.57535425212811,11.57897949218751,,,,,,,,,,,,,,,
173,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-36.10250122891789,-57.05409801926088,11.578979492187509,,,,,,,,,,,,,,,
174,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-37.35823250809974,-55.50086094320159,11.5789794921875,,,,,,,,,,,,,,,
175,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-38.51329529206971,-53.86674192074521,11.5789794921875,,,,,,,,,,,,,,,
176,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-39.63985907254319,-52.212002842677386,11.5789794921875,,,,,,,,,,,,,,,
177,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-40.687092760878805,-50.50932249473332,11.5789794921875,,,,,,,,,,,,,,,
178,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-41.637412311246,-48.7487865293566,11.578979492187496,,,,,,,,,,,,,,,
179,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-42.57290083419789,-46.98003436466784,11.578979492187498,,,,,,,,,,,,,,,
180,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-43.47419304806373,-45.19482439241972,11.5789794921875,,,,,,,,,,,,,,,
181,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-44.32190321226256,-43.38284199461864,11.5789794921875,,,,,,,,,,,,,,,
182,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-45.15596069808044,-41.56429878225238,11.5789794921875,,,,,,,,,,,,,,,
183,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-45.963567493676415,-39.73445678264238,11.578979492187498,,,,,,,,,,,,,,,
184,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-46.72966721824928,-37.88651778717436,11.5789794921875,,,,,,,,,,,,,,,
185,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-47.48463088714282,-36.03389606599663,11.578979492187502,,,,,,,,,,,,,,,
186,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-48.228561090863046,-34.177075952088515,11.578979492187498,,,,,,,,,,,,,,,
187,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-48.95335727947116,-32.31259317628236,11.578979492187498,,,,,,,,,,,,,,,
188,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-49.67512616125136,-30.44686663085073,11.578979492187498,,,,,,,,,,,,,,,
189,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-50.37963061550977,-28.574724741449025,11.5789794921875,,,,,,,,,,,,,,,
190,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-51.063627917085086,-26.69486894585518,11.578979492187504,,,,,,,,,,,,,,,
191,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-51.764617223411015,-24.8212758719084,11.578979492187502,,,,,,,,,,,,,,,
192,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-52.45918660981841,-22.94546762403574,11.578979492187502,,,,,,,,,,,,,,,
193,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-53.11715375075055,-21.056340206098906,11.578979492187502,,,,,,,,,,,,,,,
194,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-53.76931490358383,-19.165110374586245,11.5789794921875,,,,,,,,,,,,,,,
195,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-54.42473979479417,-17.27520871612182,11.5789794921875,,,,,,,,,,,,,,,
196,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-55.06581794337032,-15.380467859189787,11.5789794921875,,,,,,,,,,,,,,,
197,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,-55.67376327514648,-13.474297523498535,11.5789794921875,,,,,,,,,,,,,,,

